Isogeometric analysis of linear free-surface potential flow

This paper presents a novel variational formulation to simulate linear free-surface flow. The variational formulation is suitable for higher-order finite elements and higher-order and higher-continuity shape functions as employed in Isogeometric Analysis (IGA). The novel formulation combines the interior and free-surface problems in one monolithic formulation. This leads to exact energy conservation and superior performance in terms of accuracy when compared to a traditional segregated formulation. This is confirmed by the numerical computation of traveling waves in a periodic domain and a three-dimensional sloshing problem. The isogeometric approach shows significant improved performance compared to traditional finite elements. Even on very coarse quadratic NURBS meshes the dispersion error is virtually absent.

==> figs/lin.dat <==
0 0 0
1 1 0
2 0 1
3 0 0


==> figs/nurbs.dat <==
# Created by Octave 4.2.2, Tue Oct 09 15:02:36 2018 CEST <ido@tudell>
# name: X0
# type: matrix
# rows: 301
# columns: 6
 0 0.5 0.5 0 0 0
 0.01 0.49005 0.5099 5e-05 0 0
 0.02 0.4802 0.5196 0.0002 0 0
 0.03 0.47045 0.5291 0.00045 0 0
 0.04 0.4608 0.5384 0.0008 0 0
 0.05 0.45125 0.5475 0.00125 0 0
 0.06 0.4418 0.5564 0.0018 0 0
 0.07000000000000001 0.4324499999999999 0.5651 0.00245 0 0
 0.08 0.4232 0.5736 0.0032 0 0
 0.09 0.41405 0.5819 0.00405 0 0
 0.1 0.405 0.59 0.005000000000000001 0 0
 0.11 0.39605 0.5979 0.00605 0 0
 0.12 0.3872 0.6056 0.0072 0 0
 0.13 0.37845 0.6131 0.008450000000000001 0 0
 0.14 0.3698 0.6204000000000001 0.009800000000000001 0 0
 0.15 0.36125 0.6274999999999999 0.01125 0 0
 0.16 0.3527999999999999 0.6344 0.0128 0 0
 0.17 0.34445 0.6411 0.01445 0 0
 0.18 0.3362000000000001 0.6476 0.0162 0 0
 0.19 0.3280500000000001 0.6539 0.01805 0 0
 0.2 0.3200000000000001 0.66 0.02 0 0
 0.21 0.31205 0.6658999999999999 0.02205 0 0
 0.22 0.3042 0.6716 0.0242 0 0
 0.23 0.29645 0.6771 0.02645 0 0
 0.24 0.2888 0.6824 0.0288 0 0
 0.25 0.28125 0.6875 0.03125 0 0
 0.26 0.2738 0.6924 0.0338 0 0
 0.27 0.26645 0.6971000000000001 0.03645 0 0
 0.28 0.2592 0.7016 0.03920000000000001 0 0
 0.29 0.25205 0.7059 0.04205 0 0
 0.3 0.245 0.71 0.045 0 0
 0.31 0.23805 0.7139 0.04805 0 0
 0.32 0.2312 0.7176 0.0512 0 0
 0.33 0.22445 0.7211 0.05445000000000001 0 0
 0.34 0.2177999999999999 0.7243999999999999 0.05780000000000001 0 0
 0.35 0.2112499999999999 0.7275 0.06125000000000001 0 0
 0.36 0.2048 0.7303999999999999 0.0648 0 0
 0.37 0.19845 0.7331 0.06845 0 0
 0.38 0.1922 0.7356 0.0722 0 0
 0.39 0.18605 0.7379 0.07605000000000001 0 0
 0.4 0.18 0.74 0.08000000000000002 0 0
 0.41 0.17405 0.7419 0.08405000000000001 0 0
 0.42 0.1682 0.7436 0.08819999999999999 0 0
 0.43 0.16245 0.7451 0.09244999999999999 0 0
 0.44 0.1568 0.7464000000000001 0.0968 0 0
 0.45 0.15125 0.7475000000000001 0.10125 0 0
 0.46 0.1458 0.7484000000000001 0.1058 0 0
 0.47 0.14045 0.7491 0.11045 0 0
 0.48 0.1352 0.7496 0.1152 0 0
 0.49 0.13005 0.7499 0.12005 0 0
 0.5 0.125 0.75 0.125 0 0
 0.51 0.12005 0.7499 0.13005 0 0
 0.52 0.1152 0.7496 0.1352 0 0
 0.53 0.11045 0.7491 0.14045 0 0
 0.54 0.1058 0.7484 0.1458 0 0
 0.55 0.10125 0.7475000000000001 0.15125 0 0
 0.5600000000000001 0.09679999999999998 0.7464 0.1568 0 0
 0.5700000000000001 0.09244999999999998 0.7451 0.16245 0 0
 0.58 0.08820000000000001 0.7436 0.1682 0 0
 0.59 0.08405000000000001 0.7419 0.17405 0 0
 0.6 0.08000000000000002 0.74 0.18 0 0
 0.61 0.07605000000000001 0.7379 0.18605 0 0
 0.62 0.0722 0.7356 0.1922 0 0
 0.63 0.06845 0.7331 0.19845 0 0
 0.64 0.0648 0.7303999999999999 0.2048 0 0
 0.65 0.06124999999999999 0.7275 0.21125 0 0
 0.66 0.05779999999999999 0.7243999999999999 0.2178 0 0
 0.67 0.05444999999999998 0.7211 0.22445 0 0
 0.68 0.05119999999999998 0.7176 0.2312 0 0
 0.6900000000000001 0.04804999999999998 0.7139 0.23805 0 0
 0.7000000000000001 0.04499999999999998 0.71 0.2450000000000001 0 0
 0.71 0.04205000000000001 0.7059 0.25205 0 0
 0.72 0.03920000000000001 0.7016 0.2592 0 0
 0.73 0.03645 0.6971000000000001 0.26645 0 0
 0.74 0.0338 0.6924 0.2738 0 0
 0.75 0.03125 0.6875 0.28125 0 0
 0.76 0.0288 0.6824 0.2888 0 0
 0.77 0.02644999999999999 0.6771 0.29645 0 0
 0.78 0.0242 0.6716 0.3042 0 0
 0.79 0.02204999999999999 0.6658999999999999 0.31205 0 0
 0.8 0.01999999999999999 0.6599999999999999 0.3200000000000001 0 0
 0.8100000000000001 0.01804999999999999 0.6538999999999999 0.3280500000000001 0 0
 0.8200000000000001 0.01619999999999999 0.6476 0.3362000000000001 0 0
 0.8300000000000001 0.01444999999999999 0.6411 0.34445 0 0
 0.84 0.01280000000000001 0.6344000000000001 0.3527999999999999 0 0
 0.85 0.01125 0.6274999999999999 0.36125 0 0
 0.86 0.009800000000000001 0.6204000000000001 0.3698 0 0
 0.87 0.008450000000000001 0.6131 0.37845 0 0
 0.88 0.0072 0.6056 0.3872 0 0
 0.89 0.006049999999999999 0.5979 0.39605 0 0
 0.9 0.004999999999999998 0.59 0.405 0 0
 0.91 0.004049999999999997 0.5819 0.41405 0 0
 0.92 0.003199999999999997 0.5736 0.4232 0 0
 0.93 0.002449999999999996 0.5650999999999999 0.4324500000000001 0 0
 0.9400000000000001 0.001799999999999996 0.5564 0.4418000000000001 0 0
 0.9500000000000001 0.001249999999999997 0.5475 0.45125 0 0
 0.96 0.0008000000000000014 0.5384 0.4608 0 0
 0.97 0.0004500000000000008 0.5291 0.47045 0 0
 0.98 0.0002000000000000004 0.5196000000000001 0.4802 0 0
 0.99 5.000000000000009e-05 0.5099 0.49005 0 0
 1 0 0.5 0.5 0 0
 1.01 0 0.49005 0.5099 5e-05 0
 1.02 0 0.4802 0.5196 0.0002 0
 1.03 0 0.47045 0.5291 0.00045 0
 1.04 0 0.4608 0.5384 0.0008 0
 1.05 0 0.45125 0.5475 0.00125 0
 1.06 0 0.4418 0.5564 0.0018 0
 1.07 0 0.4324499999999999 0.5651 0.00245 0
 1.08 0 0.4232 0.5736 0.0032 0
 1.09 0 0.41405 0.5819 0.00405 0
 1.1 0 0.405 0.59 0.005000000000000001 0
 1.11 0 0.39605 0.5979 0.00605 0
 1.12 0 0.3872 0.6056 0.0072 0
 1.13 0 0.37845 0.6131 0.008450000000000001 0
 1.14 0 0.3698 0.6204000000000001 0.009800000000000001 0
 1.15 0 0.36125 0.6274999999999999 0.01125 0
 1.16 0 0.3527999999999999 0.6344 0.0128 0
 1.17 0 0.34445 0.6411 0.01445 0
 1.18 0 0.3362000000000001 0.6476 0.0162 0
 1.19 0 0.3280500000000001 0.6539 0.01805 0
 1.2 0 0.3200000000000001 0.66 0.02 0
 1.21 0 0.31205 0.6658999999999999 0.02205 0
 1.22 0 0.3042 0.6716 0.0242 0
 1.23 0 0.29645 0.6771 0.02645 0
 1.24 0 0.2888 0.6824 0.0288 0
 1.25 0 0.28125 0.6875 0.03125 0
 1.26 0 0.2738 0.6924 0.0338 0
 1.27 0 0.26645 0.6971000000000001 0.03645 0
 1.28 0 0.2592 0.7016 0.03920000000000001 0
 1.29 0 0.25205 0.7059 0.04205 0
 1.3 0 0.245 0.71 0.045 0
 1.31 0 0.23805 0.7139 0.04805 0
 1.32 0 0.2312 0.7176 0.0512 0
 1.33 0 0.22445 0.7211 0.05445000000000001 0
 1.34 0 0.2177999999999999 0.7243999999999999 0.05780000000000001 0
 1.35 0 0.2112499999999999 0.7275 0.06125000000000001 0
 1.36 0 0.2048 0.7303999999999999 0.0648 0
 1.37 0 0.19845 0.7331 0.06845 0
 1.38 0 0.1922 0.7356 0.0722 0
 1.39 0 0.18605 0.7379 0.07605000000000001 0
 1.4 0 0.18 0.74 0.08000000000000002 0
 1.41 0 0.17405 0.7419 0.08405000000000001 0
 1.42 0 0.1682 0.7436 0.08819999999999999 0
 1.43 0 0.16245 0.7451 0.09244999999999999 0
 1.44 0 0.1568 0.7464000000000001 0.0968 0
 1.45 0 0.15125 0.7475000000000001 0.10125 0
 1.46 0 0.1458 0.7484000000000001 0.1058 0
 1.47 0 0.14045 0.7491 0.11045 0
 1.48 0 0.1352 0.7496 0.1152 0
 1.49 0 0.13005 0.7499 0.12005 0
 1.5 0 0.125 0.75 0.125 0
 1.51 0 0.12005 0.7499 0.13005 0
 1.52 0 0.1152 0.7496 0.1352 0
 1.53 0 0.11045 0.7491 0.14045 0
 1.54 0 0.1058 0.7484 0.1458 0
 1.55 0 0.10125 0.7475000000000001 0.15125 0
 1.56 0 0.09679999999999998 0.7464 0.1568 0
 1.57 0 0.09244999999999998 0.7451 0.16245 0
 1.58 0 0.08820000000000001 0.7436 0.1682 0
 1.59 0 0.08405000000000001 0.7419 0.17405 0
 1.6 0 0.08000000000000002 0.74 0.18 0
 1.61 0 0.07605000000000001 0.7379 0.18605 0
 1.62 0 0.0722 0.7356 0.1922 0
 1.63 0 0.06845 0.7331 0.19845 0
 1.64 0 0.0648 0.7303999999999999 0.2048 0
 1.65 0 0.06124999999999999 0.7275 0.21125 0
 1.66 0 0.05779999999999999 0.7243999999999999 0.2178 0
 1.67 0 0.05444999999999998 0.7211 0.22445 0
 1.68 0 0.05119999999999998 0.7176 0.2312 0
 1.69 0 0.04804999999999998 0.7139 0.23805 0
 1.7 0 0.04499999999999998 0.71 0.2450000000000001 0
 1.71 0 0.04205000000000001 0.7059 0.25205 0
 1.72 0 0.03920000000000001 0.7016 0.2592 0
 1.73 0 0.03645 0.6971000000000001 0.26645 0
 1.74 0 0.0338 0.6924 0.2738 0
 1.75 0 0.03125 0.6875 0.28125 0
 1.76 0 0.0288 0.6824 0.2888 0
 1.77 0 0.02644999999999999 0.6771 0.29645 0
 1.78 0 0.0242 0.6716 0.3042 0
 1.79 0 0.02204999999999999 0.6658999999999999 0.31205 0
 1.8 0 0.01999999999999999 0.6599999999999999 0.3200000000000001 0
 1.81 0 0.01804999999999999 0.6538999999999999 0.3280500000000001 0
 1.82 0 0.01619999999999999 0.6476 0.3362000000000001 0
 1.83 0 0.01444999999999999 0.6411 0.34445 0
 1.84 0 0.01280000000000001 0.6344000000000001 0.3527999999999999 0
 1.85 0 0.01125 0.6274999999999999 0.36125 0
 1.86 0 0.009800000000000001 0.6204000000000001 0.3698 0
 1.87 0 0.008450000000000001 0.6131 0.37845 0
 1.88 0 0.0072 0.6056 0.3872 0
 1.89 0 0.006049999999999999 0.5979 0.39605 0
 1.9 0 0.004999999999999998 0.59 0.405 0
 1.91 0 0.004049999999999997 0.5819 0.41405 0
 1.92 0 0.003199999999999997 0.5736 0.4232 0
 1.93 0 0.002449999999999996 0.5650999999999999 0.4324500000000001 0
 1.94 0 0.001799999999999996 0.5564 0.4418000000000001 0
 1.95 0 0.001249999999999997 0.5475 0.45125 0
 1.96 0 0.0008000000000000014 0.5384 0.4608 0
 1.97 0 0.0004500000000000008 0.5291 0.47045 0
 1.98 0 0.0002000000000000004 0.5196000000000001 0.4802 0
 1.99 0 5.000000000000009e-05 0.5099 0.49005 0
 2 0 0 0.5 0.5 0
 2.01 0 0 0.49005 0.5099 5e-05
 2.02 0 0 0.4802 0.5196 0.0002
 2.03 0 0 0.47045 0.5291 0.00045
 2.04 0 0 0.4608 0.5384 0.0008
 2.05 0 0 0.45125 0.5475 0.00125
 2.06 0 0 0.4418 0.5564 0.0018
 2.07 0 0 0.4324499999999999 0.5651 0.00245
 2.08 0 0 0.4232 0.5736 0.0032
 2.09 0 0 0.41405 0.5819 0.00405
 2.1 0 0 0.405 0.59 0.005000000000000001
 2.11 0 0 0.39605 0.5979 0.00605
 2.12 0 0 0.3872 0.6056 0.0072
 2.13 0 0 0.37845 0.6131 0.008450000000000001
 2.14 0 0 0.3698 0.6204000000000001 0.009800000000000001
 2.15 0 0 0.36125 0.6274999999999999 0.01125
 2.16 0 0 0.3527999999999999 0.6344 0.0128
 2.17 0 0 0.34445 0.6411 0.01445
 2.18 0 0 0.3362000000000001 0.6476 0.0162
 2.19 0 0 0.3280500000000001 0.6539 0.01805
 2.2 0 0 0.3200000000000001 0.66 0.02
 2.21 0 0 0.31205 0.6658999999999999 0.02205
 2.22 0 0 0.3042 0.6716 0.0242
 2.23 0 0 0.29645 0.6771 0.02645
 2.24 0 0 0.2888 0.6824 0.0288
 2.25 0 0 0.28125 0.6875 0.03125
 2.26 0 0 0.2738 0.6924 0.0338
 2.27 0 0 0.26645 0.6971000000000001 0.03645
 2.28 0 0 0.2592 0.7016 0.03920000000000001
 2.29 0 0 0.25205 0.7059 0.04205
 2.3 0 0 0.245 0.71 0.045
 2.31 0 0 0.23805 0.7139 0.04805
 2.32 0 0 0.2312 0.7176 0.0512
 2.33 0 0 0.22445 0.7211 0.05445000000000001
 2.34 0 0 0.2177999999999999 0.7243999999999999 0.05780000000000001
 2.35 0 0 0.2112499999999999 0.7275 0.06125000000000001
 2.36 0 0 0.2048 0.7303999999999999 0.0648
 2.37 0 0 0.19845 0.7331 0.06845
 2.38 0 0 0.1922 0.7356 0.0722
 2.39 0 0 0.18605 0.7379 0.07605000000000001
 2.4 0 0 0.18 0.74 0.08000000000000002
 2.41 0 0 0.17405 0.7419 0.08405000000000001
 2.42 0 0 0.1682 0.7436 0.08819999999999999
 2.43 0 0 0.16245 0.7451 0.09244999999999999
 2.44 0 0 0.1568 0.7464000000000001 0.0968
 2.45 0 0 0.15125 0.7475000000000001 0.10125
 2.46 0 0 0.1458 0.7484000000000001 0.1058
 2.47 0 0 0.14045 0.7491 0.11045
 2.48 0 0 0.1352 0.7496 0.1152
 2.49 0 0 0.13005 0.7499 0.12005
 2.5 0 0 0.125 0.75 0.125
 2.51 0 0 0.12005 0.7499 0.13005
 2.52 0 0 0.1152 0.7496 0.1352
 2.53 0 0 0.11045 0.7491 0.14045
 2.54 0 0 0.1058 0.7484 0.1458
 2.55 0 0 0.10125 0.7475000000000001 0.15125
 2.56 0 0 0.09679999999999998 0.7464 0.1568
 2.57 0 0 0.09244999999999998 0.7451 0.16245
 2.58 0 0 0.08820000000000001 0.7436 0.1682
 2.59 0 0 0.08405000000000001 0.7419 0.17405
 2.6 0 0 0.08000000000000002 0.74 0.18
 2.61 0 0 0.07605000000000001 0.7379 0.18605
 2.62 0 0 0.0722 0.7356 0.1922
 2.63 0 0 0.06845 0.7331 0.19845
 2.64 0 0 0.0648 0.7303999999999999 0.2048
 2.65 0 0 0.06124999999999999 0.7275 0.21125
 2.66 0 0 0.05779999999999999 0.7243999999999999 0.2178
 2.67 0 0 0.05444999999999998 0.7211 0.22445
 2.68 0 0 0.05119999999999998 0.7176 0.2312
 2.69 0 0 0.04804999999999998 0.7139 0.23805
 2.7 0 0 0.04499999999999998 0.71 0.2450000000000001
 2.71 0 0 0.04205000000000001 0.7059 0.25205
 2.72 0 0 0.03920000000000001 0.7016 0.2592
 2.73 0 0 0.03645 0.6971000000000001 0.26645
 2.74 0 0 0.0338 0.6924 0.2738
 2.75 0 0 0.03125 0.6875 0.28125
 2.76 0 0 0.0288 0.6824 0.2888
 2.77 0 0 0.02644999999999999 0.6771 0.29645
 2.78 0 0 0.0242 0.6716 0.3042
 2.79 0 0 0.02204999999999999 0.6658999999999999 0.31205
 2.8 0 0 0.01999999999999999 0.6599999999999999 0.3200000000000001
 2.81 0 0 0.01804999999999999 0.6538999999999999 0.3280500000000001
 2.82 0 0 0.01619999999999999 0.6476 0.3362000000000001
 2.83 0 0 0.01444999999999999 0.6411 0.34445
 2.84 0 0 0.01280000000000001 0.6344000000000001 0.3527999999999999
 2.85 0 0 0.01125 0.6274999999999999 0.36125
 2.86 0 0 0.009800000000000001 0.6204000000000001 0.3698
 2.87 0 0 0.008450000000000001 0.6131 0.37845
 2.88 0 0 0.0072 0.6056 0.3872
 2.89 0 0 0.006049999999999999 0.5979 0.39605
 2.9 0 0 0.004999999999999998 0.59 0.405
 2.91 0 0 0.004049999999999997 0.5819 0.41405
 2.92 0 0 0.003199999999999997 0.5736 0.4232
 2.93 0 0 0.002449999999999996 0.5650999999999999 0.4324500000000001
 2.94 0 0 0.001799999999999996 0.5564 0.4418000000000001
 2.95 0 0 0.001249999999999997 0.5475 0.45125
 2.96 0 0 0.0008000000000000014 0.5384 0.4608
 2.97 0 0 0.0004500000000000008 0.5291 0.47045
 2.98 0 0 0.0002000000000000004 0.5196000000000001 0.4802
 2.99 0 0 5.000000000000009e-05 0.5099 0.49005
 3 0 0 0 0.5 0.5




==> figs/quad.dat <==
   0.00000   1.00000   0.00000  -0.00000   0.00000   0.00000
   0.01000   0.97020   0.03960  -0.00980   0.00000   0.00000
   0.02000   0.94080   0.07840  -0.01920   0.00000   0.00000
   0.03000   0.91180   0.11640  -0.02820   0.00000   0.00000
   0.04000   0.88320   0.15360  -0.03680   0.00000   0.00000
   0.05000   0.85500   0.19000  -0.04500   0.00000   0.00000
   0.06000   0.82720   0.22560  -0.05280   0.00000   0.00000
   0.07000   0.79980   0.26040  -0.06020   0.00000   0.00000
   0.08000   0.77280   0.29440  -0.06720   0.00000   0.00000
   0.09000   0.74620   0.32760  -0.07380   0.00000   0.00000
   0.10000   0.72000   0.36000  -0.08000   0.00000   0.00000
   0.11000   0.69420   0.39160  -0.08580   0.00000   0.00000
   0.12000   0.66880   0.42240  -0.09120   0.00000   0.00000
   0.13000   0.64380   0.45240  -0.09620   0.00000   0.00000
   0.14000   0.61920   0.48160  -0.10080   0.00000   0.00000
   0.15000   0.59500   0.51000  -0.10500   0.00000   0.00000
   0.16000   0.57120   0.53760  -0.10880   0.00000   0.00000
   0.17000   0.54780   0.56440  -0.11220   0.00000   0.00000
   0.18000   0.52480   0.59040  -0.11520   0.00000   0.00000
   0.19000   0.50220   0.61560  -0.11780   0.00000   0.00000
   0.20000   0.48000   0.64000  -0.12000   0.00000   0.00000
   0.21000   0.45820   0.66360  -0.12180   0.00000   0.00000
   0.22000   0.43680   0.68640  -0.12320   0.00000   0.00000
   0.23000   0.41580   0.70840  -0.12420   0.00000   0.00000
   0.24000   0.39520   0.72960  -0.12480   0.00000   0.00000
   0.25000   0.37500   0.75000  -0.12500   0.00000   0.00000
   0.26000   0.35520   0.76960  -0.12480   0.00000   0.00000
   0.27000   0.33580   0.78840  -0.12420   0.00000   0.00000
   0.28000   0.31680   0.80640  -0.12320   0.00000   0.00000
   0.29000   0.29820   0.82360  -0.12180   0.00000   0.00000
   0.30000   0.28000   0.84000  -0.12000   0.00000   0.00000
   0.31000   0.26220   0.85560  -0.11780   0.00000   0.00000
   0.32000   0.24480   0.87040  -0.11520   0.00000   0.00000
   0.33000   0.22780   0.88440  -0.11220   0.00000   0.00000
   0.34000   0.21120   0.89760  -0.10880   0.00000   0.00000
   0.35000   0.19500   0.91000  -0.10500   0.00000   0.00000
   0.36000   0.17920   0.92160  -0.10080   0.00000   0.00000
   0.37000   0.16380   0.93240  -0.09620   0.00000   0.00000
   0.38000   0.14880   0.94240  -0.09120   0.00000   0.00000
   0.39000   0.13420   0.95160  -0.08580   0.00000   0.00000
   0.40000   0.12000   0.96000  -0.08000   0.00000   0.00000
   0.41000   0.10620   0.96760  -0.07380   0.00000   0.00000
   0.42000   0.09280   0.97440  -0.06720   0.00000   0.00000
   0.43000   0.07980   0.98040  -0.06020   0.00000   0.00000
   0.44000   0.06720   0.98560  -0.05280   0.00000   0.00000
   0.45000   0.05500   0.99000  -0.04500   0.00000   0.00000
   0.46000   0.04320   0.99360  -0.03680   0.00000   0.00000
   0.47000   0.03180   0.99640  -0.02820   0.00000   0.00000
   0.48000   0.02080   0.99840  -0.01920   0.00000   0.00000
   0.49000   0.01020   0.99960  -0.00980   0.00000   0.00000
   0.50000  -0.00000   1.00000   0.00000   0.00000   0.00000
   0.51000  -0.00980   0.99960   0.01020   0.00000   0.00000
   0.52000  -0.01920   0.99840   0.02080   0.00000   0.00000
   0.53000  -0.02820   0.99640   0.03180   0.00000   0.00000
   0.54000  -0.03680   0.99360   0.04320   0.00000   0.00000
   0.55000  -0.04500   0.99000   0.05500   0.00000   0.00000
   0.56000  -0.05280   0.98560   0.06720   0.00000   0.00000
   0.57000  -0.06020   0.98040   0.07980   0.00000   0.00000
   0.58000  -0.06720   0.97440   0.09280   0.00000   0.00000
   0.59000  -0.07380   0.96760   0.10620   0.00000   0.00000
   0.60000  -0.08000   0.96000   0.12000   0.00000   0.00000
   0.61000  -0.08580   0.95160   0.13420   0.00000   0.00000
   0.62000  -0.09120   0.94240   0.14880   0.00000   0.00000
   0.63000  -0.09620   0.93240   0.16380   0.00000   0.00000
   0.64000  -0.10080   0.92160   0.17920   0.00000   0.00000
   0.65000  -0.10500   0.91000   0.19500   0.00000   0.00000
   0.66000  -0.10880   0.89760   0.21120   0.00000   0.00000
   0.67000  -0.11220   0.88440   0.22780   0.00000   0.00000
   0.68000  -0.11520   0.87040   0.24480   0.00000   0.00000
   0.69000  -0.11780   0.85560   0.26220   0.00000   0.00000
   0.70000  -0.12000   0.84000   0.28000   0.00000   0.00000
   0.71000  -0.12180   0.82360   0.29820   0.00000   0.00000
   0.72000  -0.12320   0.80640   0.31680   0.00000   0.00000
   0.73000  -0.12420   0.78840   0.33580   0.00000   0.00000
   0.74000  -0.12480   0.76960   0.35520   0.00000   0.00000
   0.75000  -0.12500   0.75000   0.37500   0.00000   0.00000
   0.76000  -0.12480   0.72960   0.39520   0.00000   0.00000
   0.77000  -0.12420   0.70840   0.41580   0.00000   0.00000
   0.78000  -0.12320   0.68640   0.43680   0.00000   0.00000
   0.79000  -0.12180   0.66360   0.45820   0.00000   0.00000
   0.80000  -0.12000   0.64000   0.48000   0.00000   0.00000
   0.81000  -0.11780   0.61560   0.50220   0.00000   0.00000
   0.82000  -0.11520   0.59040   0.52480   0.00000   0.00000
   0.83000  -0.11220   0.56440   0.54780   0.00000   0.00000
   0.84000  -0.10880   0.53760   0.57120   0.00000   0.00000
   0.85000  -0.10500   0.51000   0.59500   0.00000   0.00000
   0.86000  -0.10080   0.48160   0.61920   0.00000   0.00000
   0.87000  -0.09620   0.45240   0.64380   0.00000   0.00000
   0.88000  -0.09120   0.42240   0.66880   0.00000   0.00000
   0.89000  -0.08580   0.39160   0.69420   0.00000   0.00000
   0.90000  -0.08000   0.36000   0.72000   0.00000   0.00000
   0.91000  -0.07380   0.32760   0.74620   0.00000   0.00000
   0.92000  -0.06720   0.29440   0.77280   0.00000   0.00000
   0.93000  -0.06020   0.26040   0.79980   0.00000   0.00000
   0.94000  -0.05280   0.22560   0.82720   0.00000   0.00000
   0.95000  -0.04500   0.19000   0.85500   0.00000   0.00000
   0.96000  -0.03680   0.15360   0.88320   0.00000   0.00000
   0.97000  -0.02820   0.11640   0.91180   0.00000   0.00000
   0.98000  -0.01920   0.07840   0.94080   0.00000   0.00000
   0.99000  -0.00980   0.03960   0.97020   0.00000   0.00000
   1.00000   0.00000  -0.00000   1.00000   0.00000   0.00000
   1.01000   0.00000   0.00000   0.97020   0.03960  -0.00980
   1.02000   0.00000   0.00000   0.94080   0.07840  -0.01920
   1.03000   0.00000   0.00000   0.91180   0.11640  -0.02820
   1.04000   0.00000   0.00000   0.88320   0.15360  -0.03680
   1.05000   0.00000   0.00000   0.85500   0.19000  -0.04500
   1.06000   0.00000   0.00000   0.82720   0.22560  -0.05280
   1.07000   0.00000   0.00000   0.79980   0.26040  -0.06020
   1.08000   0.00000   0.00000   0.77280   0.29440  -0.06720
   1.09000   0.00000   0.00000   0.74620   0.32760  -0.07380
   1.10000   0.00000   0.00000   0.72000   0.36000  -0.08000
   1.11000   0.00000   0.00000   0.69420   0.39160  -0.08580
   1.12000   0.00000   0.00000   0.66880   0.42240  -0.09120
   1.13000   0.00000   0.00000   0.64380   0.45240  -0.09620
   1.14000   0.00000   0.00000   0.61920   0.48160  -0.10080
   1.15000   0.00000   0.00000   0.59500   0.51000  -0.10500
   1.16000   0.00000   0.00000   0.57120   0.53760  -0.10880
   1.17000   0.00000   0.00000   0.54780   0.56440  -0.11220
   1.18000   0.00000   0.00000   0.52480   0.59040  -0.11520
   1.19000   0.00000   0.00000   0.50220   0.61560  -0.11780
   1.20000   0.00000   0.00000   0.48000   0.64000  -0.12000
   1.21000   0.00000   0.00000   0.45820   0.66360  -0.12180
   1.22000   0.00000   0.00000   0.43680   0.68640  -0.12320
   1.23000   0.00000   0.00000   0.41580   0.70840  -0.12420
   1.24000   0.00000   0.00000   0.39520   0.72960  -0.12480
   1.25000   0.00000   0.00000   0.37500   0.75000  -0.12500
   1.26000   0.00000   0.00000   0.35520   0.76960  -0.12480
   1.27000   0.00000   0.00000   0.33580   0.78840  -0.12420
   1.28000   0.00000   0.00000   0.31680   0.80640  -0.12320
   1.29000   0.00000   0.00000   0.29820   0.82360  -0.12180
   1.30000   0.00000   0.00000   0.28000   0.84000  -0.12000
   1.31000   0.00000   0.00000   0.26220   0.85560  -0.11780
   1.32000   0.00000   0.00000   0.24480   0.87040  -0.11520
   1.33000   0.00000   0.00000   0.22780   0.88440  -0.11220
   1.34000   0.00000   0.00000   0.21120   0.89760  -0.10880
   1.35000   0.00000   0.00000   0.19500   0.91000  -0.10500
   1.36000   0.00000   0.00000   0.17920   0.92160  -0.10080
   1.37000   0.00000   0.00000   0.16380   0.93240  -0.09620
   1.38000   0.00000   0.00000   0.14880   0.94240  -0.09120
   1.39000   0.00000   0.00000   0.13420   0.95160  -0.08580
   1.40000   0.00000   0.00000   0.12000   0.96000  -0.08000
   1.41000   0.00000   0.00000   0.10620   0.96760  -0.07380
   1.42000   0.00000   0.00000   0.09280   0.97440  -0.06720
   1.43000   0.00000   0.00000   0.07980   0.98040  -0.06020
   1.44000   0.00000   0.00000   0.06720   0.98560  -0.05280
   1.45000   0.00000   0.00000   0.05500   0.99000  -0.04500
   1.46000   0.00000   0.00000   0.04320   0.99360  -0.03680
   1.47000   0.00000   0.00000   0.03180   0.99640  -0.02820
   1.48000   0.00000   0.00000   0.02080   0.99840  -0.01920
   1.49000   0.00000   0.00000   0.01020   0.99960  -0.00980
   1.50000   0.00000   0.00000  -0.00000   1.00000   0.00000
   1.51000   0.00000   0.00000  -0.00980   0.99960   0.01020
   1.52000   0.00000   0.00000  -0.01920   0.99840   0.02080
   1.53000   0.00000   0.00000  -0.02820   0.99640   0.03180
   1.54000   0.00000   0.00000  -0.03680   0.99360   0.04320
   1.55000   0.00000   0.00000  -0.04500   0.99000   0.05500
   1.56000   0.00000   0.00000  -0.05280   0.98560   0.06720
   1.57000   0.00000   0.00000  -0.06020   0.98040   0.07980
   1.58000   0.00000   0.00000  -0.06720   0.97440   0.09280
   1.59000   0.00000   0.00000  -0.07380   0.96760   0.10620
   1.60000   0.00000   0.00000  -0.08000   0.96000   0.12000
   1.61000   0.00000   0.00000  -0.08580   0.95160   0.13420
   1.62000   0.00000   0.00000  -0.09120   0.94240   0.14880
   1.63000   0.00000   0.00000  -0.09620   0.93240   0.16380
   1.64000   0.00000   0.00000  -0.10080   0.92160   0.17920
   1.65000   0.00000   0.00000  -0.10500   0.91000   0.19500
   1.66000   0.00000   0.00000  -0.10880   0.89760   0.21120
   1.67000   0.00000   0.00000  -0.11220   0.88440   0.22780
   1.68000   0.00000   0.00000  -0.11520   0.87040   0.24480
   1.69000   0.00000   0.00000  -0.11780   0.85560   0.26220
   1.70000   0.00000   0.00000  -0.12000   0.84000   0.28000
   1.71000   0.00000   0.00000  -0.12180   0.82360   0.29820
   1.72000   0.00000   0.00000  -0.12320   0.80640   0.31680
   1.73000   0.00000   0.00000  -0.12420   0.78840   0.33580
   1.74000   0.00000   0.00000  -0.12480   0.76960   0.35520
   1.75000   0.00000   0.00000  -0.12500   0.75000   0.37500
   1.76000   0.00000   0.00000  -0.12480   0.72960   0.39520
   1.77000   0.00000   0.00000  -0.12420   0.70840   0.41580
   1.78000   0.00000   0.00000  -0.12320   0.68640   0.43680
   1.79000   0.00000   0.00000  -0.12180   0.66360   0.45820
   1.80000   0.00000   0.00000  -0.12000   0.64000   0.48000
   1.81000   0.00000   0.00000  -0.11780   0.61560   0.50220
   1.82000   0.00000   0.00000  -0.11520   0.59040   0.52480
   1.83000   0.00000   0.00000  -0.11220   0.56440   0.54780
   1.84000   0.00000   0.00000  -0.10880   0.53760   0.57120
   1.85000   0.00000   0.00000  -0.10500   0.51000   0.59500
   1.86000   0.00000   0.00000  -0.10080   0.48160   0.61920
   1.87000   0.00000   0.00000  -0.09620   0.45240   0.64380
   1.88000   0.00000   0.00000  -0.09120   0.42240   0.66880
   1.89000   0.00000   0.00000  -0.08580   0.39160   0.69420
   1.90000   0.00000   0.00000  -0.08000   0.36000   0.72000
   1.91000   0.00000   0.00000  -0.07380   0.32760   0.74620
   1.92000   0.00000   0.00000  -0.06720   0.29440   0.77280
   1.93000   0.00000   0.00000  -0.06020   0.26040   0.79980
   1.94000   0.00000   0.00000  -0.05280   0.22560   0.82720
   1.95000   0.00000   0.00000  -0.04500   0.19000   0.85500
   1.96000   0.00000   0.00000  -0.03680   0.15360   0.88320
   1.97000   0.00000   0.00000  -0.02820   0.11640   0.91180
   1.98000   0.00000   0.00000  -0.01920   0.07840   0.94080
   1.99000   0.00000   0.00000  -0.00980   0.03960   0.97020
   2.00000   0.00000   0.00000   0.00000  -0.00000   1.00000
   2.01000   0.00000   0.00000   0.00000   0.00000   0.97020
   2.02000   0.00000   0.00000   0.00000   0.00000   0.94080
   2.03000   0.00000   0.00000   0.00000   0.00000   0.91180
   2.04000   0.00000   0.00000   0.00000   0.00000   0.88320
   2.05000   0.00000   0.00000   0.00000   0.00000   0.85500
   2.06000   0.00000   0.00000   0.00000   0.00000   0.82720
   2.07000   0.00000   0.00000   0.00000   0.00000   0.79980
   2.08000   0.00000   0.00000   0.00000   0.00000   0.77280
   2.09000   0.00000   0.00000   0.00000   0.00000   0.74620
   2.10000   0.00000   0.00000   0.00000   0.00000   0.72000
   2.11000   0.00000   0.00000   0.00000   0.00000   0.69420
   2.12000   0.00000   0.00000   0.00000   0.00000   0.66880
   2.13000   0.00000   0.00000   0.00000   0.00000   0.64380
   2.14000   0.00000   0.00000   0.00000   0.00000   0.61920
   2.15000   0.00000   0.00000   0.00000   0.00000   0.59500
   2.16000   0.00000   0.00000   0.00000   0.00000   0.57120
   2.17000   0.00000   0.00000   0.00000   0.00000   0.54780
   2.18000   0.00000   0.00000   0.00000   0.00000   0.52480
   2.19000   0.00000   0.00000   0.00000   0.00000   0.50220
   2.20000   0.00000   0.00000   0.00000   0.00000   0.48000
   2.21000   0.00000   0.00000   0.00000   0.00000   0.45820
   2.22000   0.00000   0.00000   0.00000   0.00000   0.43680
   2.23000   0.00000   0.00000   0.00000   0.00000   0.41580
   2.24000   0.00000   0.00000   0.00000   0.00000   0.39520
   2.25000   0.00000   0.00000   0.00000   0.00000   0.37500
   2.26000   0.00000   0.00000   0.00000   0.00000   0.35520
   2.27000   0.00000   0.00000   0.00000   0.00000   0.33580
   2.28000   0.00000   0.00000   0.00000   0.00000   0.31680
   2.29000   0.00000   0.00000   0.00000   0.00000   0.29820
   2.30000   0.00000   0.00000   0.00000   0.00000   0.28000
   2.31000   0.00000   0.00000   0.00000   0.00000   0.26220
   2.32000   0.00000   0.00000   0.00000   0.00000   0.24480
   2.33000   0.00000   0.00000   0.00000   0.00000   0.22780
   2.34000   0.00000   0.00000   0.00000   0.00000   0.21120
   2.35000   0.00000   0.00000   0.00000   0.00000   0.19500
   2.36000   0.00000   0.00000   0.00000   0.00000   0.17920
   2.37000   0.00000   0.00000   0.00000   0.00000   0.16380
   2.38000   0.00000   0.00000   0.00000   0.00000   0.14880
   2.39000   0.00000   0.00000   0.00000   0.00000   0.13420
   2.40000   0.00000   0.00000   0.00000   0.00000   0.12000
   2.41000   0.00000   0.00000   0.00000   0.00000   0.10620
   2.42000   0.00000   0.00000   0.00000   0.00000   0.09280
   2.43000   0.00000   0.00000   0.00000   0.00000   0.07980
   2.44000   0.00000   0.00000   0.00000   0.00000   0.06720
   2.45000   0.00000   0.00000   0.00000   0.00000   0.05500
   2.46000   0.00000   0.00000   0.00000   0.00000   0.04320
   2.47000   0.00000   0.00000   0.00000   0.00000   0.03180
   2.48000   0.00000   0.00000   0.00000   0.00000   0.02080
   2.49000   0.00000   0.00000   0.00000   0.00000   0.01020
   2.50000   0.00000   0.00000   0.00000   0.00000  -0.00000
   2.51000   0.00000   0.00000   0.00000   0.00000  -0.00980
   2.52000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.53000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.54000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.55000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.56000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.57000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.58000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.59000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.60000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.61000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.62000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.63000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.64000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.65000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.66000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.67000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.68000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.69000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.70000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.71000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.72000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.73000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.74000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.75000   0.00000   0.00000   0.00000   0.00000  -0.12500
   2.76000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.77000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.78000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.79000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.80000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.81000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.82000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.83000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.84000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.85000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.86000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.87000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.88000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.89000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.90000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.91000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.92000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.93000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.94000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.95000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.96000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.97000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.98000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.99000   0.00000   0.00000   0.00000   0.00000  -0.00980
   3.00000   0.00000   0.00000   0.00000   0.00000   0.00000


==> figs3/energy2.dat <==
0	0.0240484	0	0.0240484
0.0125	0.0238925	0.000155933	0.0240484
0.025	0.0234316	0.000616829	0.0240484
0.0375	0.0226858	0.00136263	0.0240484
0.05	0.0216866	0.00236176	0.0240484
0.0625	0.0204751	0.00357329	0.0240484
0.075	0.0190991	0.00494931	0.0240484
0.0875	0.0176107	0.00643767	0.0240484
0.1	0.0160636	0.00798475	0.0240484
0.1125	0.0145104	0.00953801	0.0240484
0.125	0.0130004	0.011048	0.0240484
0.1375	0.0115785	0.0124699	0.0240484
0.15	0.0102831	0.0137653	0.0240484
0.1625	0.00914589	0.0149025	0.0240484
0.175	0.00819051	0.0158579	0.0240484
0.1875	0.00743313	0.0166153	0.0240484
0.2	0.00688242	0.017166	0.0240484
0.2125	0.00653984	0.0175086	0.0240484
0.225	0.00640031	0.0176481	0.0240484
0.2375	0.00645307	0.0175953	0.0240484
0.25	0.00668275	0.0173656	0.0240484
0.2625	0.00707022	0.0169782	0.0240484
0.275	0.00759356	0.0164548	0.0240484
0.2875	0.008229	0.0158194	0.0240484
0.3	0.00895208	0.0150963	0.0240484
0.3125	0.0097385	0.0143099	0.0240484
0.325	0.0105647	0.0134837	0.0240484
0.3375	0.0114085	0.0126399	0.0240484
0.35	0.0122497	0.0117986	0.0240484
0.3625	0.0130706	0.0109778	0.0240484
0.375	0.0138558	0.0101926	0.0240484
0.3875	0.0145928	0.00945555	0.0240484
0.4	0.0152717	0.00877673	0.0240484
0.4125	0.0158848	0.00816357	0.0240484
0.425	0.0164273	0.00762109	0.0240484
0.4375	0.0168961	0.00715228	0.0240484
0.45	0.0172899	0.00675848	0.0240484
0.4625	0.0176088	0.00643955	0.0240484
0.475	0.0178542	0.00619415	0.0240484
0.4875	0.0180283	0.00602005	0.0240484
0.5	0.0181338	0.00591455	0.0240484
0.5125	0.0181738	0.0058746	0.0240484
0.525	0.0181515	0.00589686	0.0240484
0.5375	0.0180706	0.0059778	0.0240484
0.55	0.0179346	0.0061138	0.0240484
0.5625	0.0177471	0.00630128	0.0240484
0.575	0.0175119	0.0065365	0.0240484
0.5875	0.017233	0.00681543	0.0240484
0.6	0.0169147	0.00713369	0.0240484
0.6125	0.0165618	0.00748663	0.0240484
0.625	0.0161792	0.00786924	0.0240484
0.6375	0.0157724	0.00827599	0.0240484
0.65	0.0153475	0.00870087	0.0240484
0.6625	0.0149109	0.00913753	0.0240484
0.675	0.0144689	0.00957948	0.0240484
0.6875	0.0140283	0.0100201	0.0240484
0.7	0.0135955	0.0104529	0.0240484
0.7125	0.0131769	0.0108715	0.0240484
0.725	0.0127783	0.0112701	0.0240484
0.7375	0.012405	0.0116434	0.0240484
0.75	0.0120614	0.011987	0.0240484
0.7625	0.0117516	0.0122968	0.0240484
0.775	0.0114785	0.0125698	0.0240484
0.7875	0.0112448	0.0128036	0.0240484
0.8	0.0110522	0.0129962	0.0240484
0.8125	0.0109021	0.0131463	0.0240484
0.825	0.0107958	0.0132526	0.0240484
0.8375	0.0107341	0.0133143	0.0240484
0.85	0.0107175	0.0133309	0.0240484
0.8625	0.0107465	0.0133019	0.0240484
0.875	0.0108214	0.013227	0.0240484
0.8875	0.0109421	0.0131063	0.0240484
0.9	0.0111082	0.0129402	0.0240484
0.9125	0.0113187	0.0127297	0.0240484
0.925	0.011572	0.0124764	0.0240484
0.9375	0.0118658	0.0121825	0.0240484
0.95	0.0121972	0.0118512	0.0240484
0.9625	0.0125622	0.0114861	0.0240484
0.975	0.0129562	0.0110922	0.0240484
0.9875	0.0133736	0.0106748	0.0240484
1	0.0138083	0.0102401	0.0240484
1.0125	0.0142531	0.00979534	0.0240484
1.025	0.0147	0.00934835	0.0240484
1.0375	0.0151408	0.00890758	0.0240484
1.05	0.0155665	0.00848191	0.0240484
1.0625	0.0159678	0.00808055	0.0240484
1.075	0.0163356	0.00771279	0.0240484
1.0875	0.0166608	0.00738757	0.0240484
1.1	0.0169352	0.00711315	0.0240484
1.1125	0.0171516	0.00689676	0.0240484
1.125	0.017304	0.00674444	0.0240484
1.1375	0.0173878	0.00666058	0.0240484
1.15	0.0174007	0.00664768	0.0240484
1.1625	0.0173422	0.00670615	0.0240484
1.175	0.017214	0.00683437	0.0240484
1.1875	0.0170197	0.00702871	0.0240484
1.2	0.0167648	0.00728361	0.0240484
1.2125	0.0164566	0.00759175	0.0240484
1.225	0.016104	0.00794439	0.0240484
1.2375	0.0157166	0.00833181	0.0240484
1.25	0.0153047	0.00874371	0.0240484
1.2625	0.0148789	0.00916949	0.0240484
1.275	0.0144497	0.00959869	0.0240484
1.2875	0.014027	0.0100214	0.0240484
1.3	0.0136197	0.0104286	0.0240484
1.3125	0.013236	0.0108124	0.0240484
1.325	0.0128826	0.0111657	0.0240484
1.3375	0.0125652	0.0114832	0.0240484
1.35	0.012288	0.0117604	0.0240484
1.3625	0.0120542	0.0119942	0.0240484
1.375	0.0118657	0.0121827	0.0240484
1.3875	0.0117238	0.0123246	0.0240484
1.4	0.0116288	0.0124196	0.0240484
1.4125	0.0115802	0.0124682	0.0240484
1.425	0.0115767	0.0124717	0.0240484
1.4375	0.0116163	0.0124321	0.0240484
1.45	0.0116964	0.012352	0.0240484
1.4625	0.0118133	0.0122351	0.0240484
1.475	0.011962	0.0120864	0.0240484
1.4875	0.0121368	0.0119116	0.0240484
1.5	0.0123307	0.0117176	0.0240484
1.5125	0.012536	0.0115123	0.0240484
1.525	0.0127441	0.0113043	0.0240484
1.5375	0.0129463	0.0111021	0.0240484
1.55	0.0131341	0.0109143	0.0240484
1.5625	0.0133002	0.0107482	0.0240484
1.575	0.0134388	0.0106096	0.0240484
1.5875	0.0135463	0.0105021	0.0240484
1.6	0.0136219	0.0104265	0.0240484
1.6125	0.0136682	0.0103802	0.0240484
1.625	0.0136905	0.0103578	0.0240484
1.6375	0.0136976	0.0103508	0.0240484
1.65	0.0137002	0.0103482	0.0240484
1.6625	0.0137111	0.0103372	0.0240484
1.675	0.0137439	0.0103045	0.0240484
1.6875	0.0138115	0.0102369	0.0240484
1.7	0.0139252	0.0101232	0.0240484
1.7125	0.0140939	0.00995444	0.0240484
1.725	0.0143232	0.00972513	0.0240484
1.7375	0.0146145	0.00943384	0.0240484
1.75	0.0149648	0.00908355	0.0240484
1.7625	0.0153667	0.00868165	0.0240484
1.775	0.0158088	0.00823959	0.0240484
1.7875	0.016276	0.00777234	0.0240484
1.8	0.0167505	0.00729785	0.0240484
1.8125	0.0172122	0.00683614	0.0240484
1.825	0.0176399	0.00640848	0.0240484
1.8375	0.0180119	0.00603646	0.0240484
1.85	0.0183071	0.00574128	0.0240484
1.8625	0.0185054	0.00554303	0.0240484
1.875	0.0185886	0.00545975	0.0240484
1.8875	0.0185418	0.0055066	0.0240484
1.9	0.0183534	0.00569499	0.0240484
1.9125	0.0180166	0.00603181	0.0240484
1.925	0.0175298	0.0065186	0.0240484
1.9375	0.0168974	0.00715097	0.0240484
1.95	0.0161301	0.00791825	0.0240484
1.9625	0.0152447	0.00880367	0.0240484
1.975	0.0142636	0.00978474	0.0240484
1.9875	0.0132144	0.010834	0.0240484
2	0.0121285	0.0119199	0.0240484
2.0125	0.0110404	0.013008	0.0240484
2.025	0.00998574	0.0140626	0.0240484
2.0375	0.0090004	0.015048	0.0240484
2.05	0.00811885	0.0159295	0.0240484
2.0625	0.00737302	0.0166754	0.0240484
2.075	0.00679094	0.0172574	0.0240484
2.0875	0.00639564	0.0176527	0.0240484
2.1	0.00620429	0.0178441	0.0240484
2.1125	0.00622752	0.0178209	0.0240484
2.125	0.00646892	0.0175795	0.0240484
2.1375	0.00692475	0.0171236	0.0240484
2.15	0.00758403	0.0164644	0.0240484
2.1625	0.008429	0.0156194	0.0240484
2.175	0.00943578	0.0146126	0.0240484
2.1875	0.0105752	0.0134732	0.0240484
2.2	0.0118137	0.0122347	0.0240484
2.2125	0.013115	0.0109334	0.0240484
2.225	0.0144412	0.00960721	0.0240484
2.2375	0.015754	0.00829437	0.0240484
2.25	0.0170164	0.00703197	0.0240484
2.2625	0.0181935	0.00585492	0.0240484
2.275	0.0192537	0.00479467	0.0240484
2.2875	0.0201701	0.00387831	0.0240484
2.3	0.0209204	0.00312796	0.0240484
2.3125	0.0214881	0.00256032	0.0240484
2.325	0.0218621	0.0021863	0.0240484
2.3375	0.0220375	0.00201093	0.0240484
2.35	0.0220149	0.00203349	0.0240484
2.3625	0.0218004	0.00224803	0.0240484
2.375	0.0214047	0.00264372	0.0240484
2.3875	0.0208429	0.00320548	0.0240484
2.4	0.0201338	0.00391456	0.0240484
2.4125	0.0192989	0.00474943	0.0240484
2.425	0.0183618	0.00568658	0.0240484
2.4375	0.0173472	0.0067012	0.0240484
2.45	0.0162805	0.00776785	0.0240484
2.4625	0.0151872	0.00886116	0.0240484
2.475	0.0140919	0.00995652	0.0240484
2.4875	0.0130179	0.0110305	0.0240484
2.5	0.0119873	0.0120611	0.0240484
2.5125	0.0110203	0.0130281	0.0240484
2.525	0.0101351	0.0139133	0.0240484
2.5375	0.00934759	0.0147008	0.0240484
2.55	0.00867141	0.015377	0.0240484
2.5625	0.00811793	0.0159304	0.0240484
2.575	0.00769608	0.0163523	0.0240484
2.5875	0.00741216	0.0166362	0.0240484
2.6	0.00726973	0.0167786	0.0240484
2.6125	0.00726958	0.0167788	0.0240484
2.625	0.00740959	0.0166388	0.0240484
2.6375	0.00768451	0.0163639	0.0240484
2.65	0.00808593	0.0159624	0.0240484
2.6625	0.00860239	0.015446	0.0240484
2.675	0.00921968	0.0148287	0.0240484
2.6875	0.00992115	0.0141272	0.0240484
2.7	0.0106881	0.0133602	0.0240484
2.7125	0.0115007	0.0125477	0.0240484
2.725	0.0123384	0.01171	0.0240484
2.7375	0.0131812	0.0108672	0.0240484
2.75	0.01401	0.0100384	0.0240484
2.7625	0.0148075	0.00924088	0.0240484
2.775	0.0155587	0.00848969	0.0240484
2.7875	0.0162513	0.00779703	0.0240484
2.8	0.0168762	0.0071722	0.0240484
2.8125	0.0174266	0.00662175	0.0240484
2.825	0.0178987	0.00614966	0.0240484
2.8375	0.0182907	0.00575768	0.0240484
2.85	0.0186026	0.00544578	0.0240484
2.8625	0.0188356	0.00521278	0.0240484
2.875	0.0189914	0.00505693	0.0240484
2.8875	0.019072	0.00497633	0.0240484
2.9	0.0190792	0.0049692	0.0240484
2.9125	0.0190142	0.00503415	0.0240484
2.925	0.0188781	0.00517032	0.0240484
2.9375	0.0186711	0.00537729	0.0240484
2.95	0.0183936	0.00565475	0.0240484
2.9625	0.0180463	0.0060021	0.0240484
2.975	0.0176303	0.0064181	0.0240484
2.9875	0.0171479	0.00690047	0.0240484
3	0.016603	0.00744535	0.0240484
3.0125	0.0160015	0.0080469	0.0240484
3.025	0.0153513	0.00869705	0.0240484
3.0375	0.0146628	0.00938554	0.0240484
3.05	0.0139484	0.0101	0.0240484
3.0625	0.0132221	0.0108262	0.0240484
3.075	0.0124999	0.0115485	0.0240484
3.0875	0.011798	0.0122503	0.0240484
3.1	0.011133	0.0129153	0.0240484
3.1125	0.0105207	0.0135277	0.0240484
3.125	0.00997572	0.0140726	0.0240484
3.1375	0.00951108	0.0145373	0.0240484
3.15	0.00913764	0.0149107	0.0240484
3.1625	0.00886385	0.0151845	0.0240484
3.175	0.00869574	0.0153526	0.0240484
3.1875	0.00863694	0.0154114	0.0240484
3.2	0.00868867	0.0153597	0.0240484
3.2125	0.0088498	0.0151986	0.0240484
3.225	0.00911707	0.0149313	0.0240484
3.2375	0.00948526	0.0145631	0.0240484
3.25	0.00994724	0.0141011	0.0240484
3.2625	0.0104939	0.0135545	0.0240484
3.275	0.0111141	0.0129342	0.0240484
3.2875	0.0117949	0.0122535	0.0240484
3.3	0.0125213	0.0115271	0.0240484
3.3125	0.013277	0.0107713	0.0240484
3.325	0.0140442	0.0100042	0.0240484
3.3375	0.0148042	0.00924419	0.0240484
3.35	0.0155382	0.0085102	0.0240484
3.3625	0.0162281	0.0078203	0.0240484
3.375	0.0168569	0.00719143	0.0240484
3.3875	0.0174097	0.00663862	0.0240484
3.4	0.0178739	0.00617442	0.0240484
3.4125	0.01824	0.00580836	0.0240484
3.425	0.0185016	0.0055468	0.0240484
3.4375	0.0186554	0.00539301	0.0240484
3.45	0.0187011	0.00534723	0.0240484
3.4625	0.0186415	0.00540687	0.0240484
3.475	0.0184815	0.00556686	0.0240484
3.4875	0.0182283	0.00582009	0.0240484
3.5	0.0178905	0.0061579	0.0240484
3.5125	0.0174781	0.00657022	0.0240484
3.525	0.0170026	0.0070458	0.0240484
3.5375	0.0164759	0.00757242	0.0240484
3.55	0.0159113	0.0081371	0.0240484
3.5625	0.0153222	0.00872616	0.0240484
3.575	0.0147231	0.00932529	0.0240484
3.5875	0.0141286	0.00991975	0.0240484
3.6	0.0135535	0.0104948	0.0240484
3.6125	0.013012	0.0110364	0.0240484
3.625	0.0125172	0.0115312	0.0240484
3.6375	0.012081	0.0119673	0.0240484
3.65	0.0117135	0.0123348	0.0240484
3.6625	0.0114221	0.0126262	0.0240484
3.675	0.0112116	0.0128368	0.0240484
3.6875	0.0110837	0.0129646	0.0240484
3.7	0.0110376	0.0130107	0.0240484
3.7125	0.0110696	0.0129788	0.0240484
3.725	0.0111731	0.0128752	0.0240484
3.7375	0.0113399	0.0127085	0.0240484
3.75	0.0115596	0.0124887	0.0240484
3.7625	0.0118208	0.0122276	0.0240484
3.775	0.0121108	0.0119376	0.0240484
3.7875	0.0124163	0.011632	0.0240484
3.8	0.0127242	0.0113241	0.0240484
3.8125	0.0130216	0.0110268	0.0240484
3.825	0.0132965	0.0107518	0.0240484
3.8375	0.0135385	0.0105099	0.0240484
3.85	0.013739	0.0103093	0.0240484
3.8625	0.0138922	0.0101562	0.0240484
3.875	0.0139951	0.0100533	0.0240484
3.8875	0.0140477	0.0100007	0.0240484
3.9	0.0140532	0.00999513	0.0240484
3.9125	0.0140177	0.0100307	0.0240484
3.925	0.0139497	0.0100986	0.0240484
3.9375	0.0138599	0.0101884	0.0240484
3.95	0.0137603	0.010288	0.0240484
3.9625	0.0136635	0.0103848	0.0240484
3.975	0.0135825	0.0104659	0.0240484
3.9875	0.0135295	0.0105188	0.0240484
4	0.0135157	0.0105326	0.0240484
4.0125	0.0135503	0.0104981	0.0240484
4.025	0.0136401	0.0104083	0.0240484
4.0375	0.0137893	0.0102591	0.0240484
4.05	0.0139989	0.0100495	0.0240484
4.0625	0.0142664	0.00978195	0.0240484
4.075	0.014586	0.00946233	0.0240484
4.0875	0.0149487	0.00909962	0.0240484
4.1	0.0153426	0.00870573	0.0240484
4.1125	0.0157532	0.00829513	0.0240484
4.125	0.0161641	0.00788426	0.0240484
4.1375	0.0165577	0.00749066	0.0240484
4.15	0.0169162	0.00713219	0.0240484
4.1625	0.0172221	0.00682629	0.0240484
4.175	0.0174591	0.00658926	0.0240484
4.1875	0.0176129	0.00643545	0.0240484
4.2	0.0176719	0.00637643	0.0240484
4.2125	0.0176278	0.00642057	0.0240484
4.225	0.0174756	0.00657271	0.0240484
4.2375	0.0172144	0.006834	0.0240484
4.25	0.0168467	0.00720164	0.0240484
4.2625	0.0163794	0.00766897	0.0240484
4.275	0.0158226	0.00822579	0.0240484
4.2875	0.0151895	0.00885882	0.0240484
4.3	0.0144963	0.00955206	0.0240484
4.3125	0.0137611	0.0102873	0.0240484
4.325	0.0130038	0.0110445	0.0240484
4.3375	0.0122452	0.0118032	0.0240484
4.35	0.0115061	0.0125422	0.0240484
4.3625	0.0108073	0.0132411	0.0240484
4.375	0.0101683	0.01388	0.0240484
4.3875	0.00960754	0.0144408	0.0240484
4.4	0.00914089	0.0149075	0.0240484
4.4125	0.00878194	0.0152664	0.0240484
4.425	0.00854144	0.0155069	0.0240484
4.4375	0.00842703	0.0156213	0.0240484
4.45	0.00844289	0.0156055	0.0240484
4.4625	0.00858962	0.0154587	0.0240484
4.475	0.00886434	0.015184	0.0240484
4.4875	0.00926086	0.0147875	0.0240484
4.5	0.0097698	0.0142786	0.0240484
4.5125	0.0103789	0.0136695	0.0240484
4.525	0.0110735	0.0129749	0.0240484
4.5375	0.0118371	0.0122113	0.0240484
4.55	0.012652	0.0113964	0.0240484
4.5625	0.0134997	0.0105486	0.0240484
4.575	0.0143613	0.00968706	0.0240484
4.5875	0.0152181	0.00883029	0.0240484
4.6	0.016052	0.00799638	0.0240484
4.6125	0.0168459	0.00720248	0.0240484
4.625	0.0175836	0.00646477	0.0240484
4.6375	0.0182502	0.00579816	0.0240484
4.65	0.0188323	0.00521607	0.0240484
4.6625	0.019318	0.00473032	0.0240484
4.675	0.0196972	0.00435113	0.0240484
4.6875	0.0199614	0.00408697	0.0240484
4.7	0.020104	0.00394434	0.0240484
4.7125	0.0201208	0.00392756	0.0240484
4.725	0.0200096	0.00403871	0.0240484
4.7375	0.0197709	0.00427746	0.0240484
4.75	0.0194075	0.00464089	0.0240484
4.7625	0.0189251	0.00512322	0.0240484
4.775	0.0183326	0.00571573	0.0240484
4.7875	0.0176415	0.00640683	0.0240484
4.8	0.0168662	0.00718214	0.0240484
4.8125	0.0160237	0.00802464	0.0240484
4.825	0.0151334	0.00891495	0.0240484
4.8375	0.0142164	0.00983195	0.0240484
4.85	0.0132948	0.0107535	0.0240484
4.8625	0.0123911	0.0116573	0.0240484
4.875	0.0115271	0.0125213	0.0240484
4.8875	0.0107234	0.0133249	0.0240484
4.9	0.00999859	0.0140498	0.0240484
4.9125	0.00936809	0.0146803	0.0240484
4.925	0.00884426	0.0152041	0.0240484
4.9375	0.00843597	0.0156124	0.0240484
4.95	0.00814844	0.0158999	0.0240484
4.9625	0.00798336	0.016065	0.0240484
4.975	0.00793921	0.0161091	0.0240484
4.9875	0.00801176	0.0160366	0.0240484
5	0.00819457	0.0158538	0.0240484


==> figs3/lin.dat <==
0 0 0
1 1 0
2 0 1
3 0 0


==> figs3/nurbs.dat <==
# Created by Octave 4.2.2, Tue Oct 09 15:02:36 2018 CEST <ido@tudell>
# name: X0
# type: matrix
# rows: 301
# columns: 6
 0 0.5 0.5 0 0 0
 0.01 0.49005 0.5099 5e-05 0 0
 0.02 0.4802 0.5196 0.0002 0 0
 0.03 0.47045 0.5291 0.00045 0 0
 0.04 0.4608 0.5384 0.0008 0 0
 0.05 0.45125 0.5475 0.00125 0 0
 0.06 0.4418 0.5564 0.0018 0 0
 0.07000000000000001 0.4324499999999999 0.5651 0.00245 0 0
 0.08 0.4232 0.5736 0.0032 0 0
 0.09 0.41405 0.5819 0.00405 0 0
 0.1 0.405 0.59 0.005000000000000001 0 0
 0.11 0.39605 0.5979 0.00605 0 0
 0.12 0.3872 0.6056 0.0072 0 0
 0.13 0.37845 0.6131 0.008450000000000001 0 0
 0.14 0.3698 0.6204000000000001 0.009800000000000001 0 0
 0.15 0.36125 0.6274999999999999 0.01125 0 0
 0.16 0.3527999999999999 0.6344 0.0128 0 0
 0.17 0.34445 0.6411 0.01445 0 0
 0.18 0.3362000000000001 0.6476 0.0162 0 0
 0.19 0.3280500000000001 0.6539 0.01805 0 0
 0.2 0.3200000000000001 0.66 0.02 0 0
 0.21 0.31205 0.6658999999999999 0.02205 0 0
 0.22 0.3042 0.6716 0.0242 0 0
 0.23 0.29645 0.6771 0.02645 0 0
 0.24 0.2888 0.6824 0.0288 0 0
 0.25 0.28125 0.6875 0.03125 0 0
 0.26 0.2738 0.6924 0.0338 0 0
 0.27 0.26645 0.6971000000000001 0.03645 0 0
 0.28 0.2592 0.7016 0.03920000000000001 0 0
 0.29 0.25205 0.7059 0.04205 0 0
 0.3 0.245 0.71 0.045 0 0
 0.31 0.23805 0.7139 0.04805 0 0
 0.32 0.2312 0.7176 0.0512 0 0
 0.33 0.22445 0.7211 0.05445000000000001 0 0
 0.34 0.2177999999999999 0.7243999999999999 0.05780000000000001 0 0
 0.35 0.2112499999999999 0.7275 0.06125000000000001 0 0
 0.36 0.2048 0.7303999999999999 0.0648 0 0
 0.37 0.19845 0.7331 0.06845 0 0
 0.38 0.1922 0.7356 0.0722 0 0
 0.39 0.18605 0.7379 0.07605000000000001 0 0
 0.4 0.18 0.74 0.08000000000000002 0 0
 0.41 0.17405 0.7419 0.08405000000000001 0 0
 0.42 0.1682 0.7436 0.08819999999999999 0 0
 0.43 0.16245 0.7451 0.09244999999999999 0 0
 0.44 0.1568 0.7464000000000001 0.0968 0 0
 0.45 0.15125 0.7475000000000001 0.10125 0 0
 0.46 0.1458 0.7484000000000001 0.1058 0 0
 0.47 0.14045 0.7491 0.11045 0 0
 0.48 0.1352 0.7496 0.1152 0 0
 0.49 0.13005 0.7499 0.12005 0 0
 0.5 0.125 0.75 0.125 0 0
 0.51 0.12005 0.7499 0.13005 0 0
 0.52 0.1152 0.7496 0.1352 0 0
 0.53 0.11045 0.7491 0.14045 0 0
 0.54 0.1058 0.7484 0.1458 0 0
 0.55 0.10125 0.7475000000000001 0.15125 0 0
 0.5600000000000001 0.09679999999999998 0.7464 0.1568 0 0
 0.5700000000000001 0.09244999999999998 0.7451 0.16245 0 0
 0.58 0.08820000000000001 0.7436 0.1682 0 0
 0.59 0.08405000000000001 0.7419 0.17405 0 0
 0.6 0.08000000000000002 0.74 0.18 0 0
 0.61 0.07605000000000001 0.7379 0.18605 0 0
 0.62 0.0722 0.7356 0.1922 0 0
 0.63 0.06845 0.7331 0.19845 0 0
 0.64 0.0648 0.7303999999999999 0.2048 0 0
 0.65 0.06124999999999999 0.7275 0.21125 0 0
 0.66 0.05779999999999999 0.7243999999999999 0.2178 0 0
 0.67 0.05444999999999998 0.7211 0.22445 0 0
 0.68 0.05119999999999998 0.7176 0.2312 0 0
 0.6900000000000001 0.04804999999999998 0.7139 0.23805 0 0
 0.7000000000000001 0.04499999999999998 0.71 0.2450000000000001 0 0
 0.71 0.04205000000000001 0.7059 0.25205 0 0
 0.72 0.03920000000000001 0.7016 0.2592 0 0
 0.73 0.03645 0.6971000000000001 0.26645 0 0
 0.74 0.0338 0.6924 0.2738 0 0
 0.75 0.03125 0.6875 0.28125 0 0
 0.76 0.0288 0.6824 0.2888 0 0
 0.77 0.02644999999999999 0.6771 0.29645 0 0
 0.78 0.0242 0.6716 0.3042 0 0
 0.79 0.02204999999999999 0.6658999999999999 0.31205 0 0
 0.8 0.01999999999999999 0.6599999999999999 0.3200000000000001 0 0
 0.8100000000000001 0.01804999999999999 0.6538999999999999 0.3280500000000001 0 0
 0.8200000000000001 0.01619999999999999 0.6476 0.3362000000000001 0 0
 0.8300000000000001 0.01444999999999999 0.6411 0.34445 0 0
 0.84 0.01280000000000001 0.6344000000000001 0.3527999999999999 0 0
 0.85 0.01125 0.6274999999999999 0.36125 0 0
 0.86 0.009800000000000001 0.6204000000000001 0.3698 0 0
 0.87 0.008450000000000001 0.6131 0.37845 0 0
 0.88 0.0072 0.6056 0.3872 0 0
 0.89 0.006049999999999999 0.5979 0.39605 0 0
 0.9 0.004999999999999998 0.59 0.405 0 0
 0.91 0.004049999999999997 0.5819 0.41405 0 0
 0.92 0.003199999999999997 0.5736 0.4232 0 0
 0.93 0.002449999999999996 0.5650999999999999 0.4324500000000001 0 0
 0.9400000000000001 0.001799999999999996 0.5564 0.4418000000000001 0 0
 0.9500000000000001 0.001249999999999997 0.5475 0.45125 0 0
 0.96 0.0008000000000000014 0.5384 0.4608 0 0
 0.97 0.0004500000000000008 0.5291 0.47045 0 0
 0.98 0.0002000000000000004 0.5196000000000001 0.4802 0 0
 0.99 5.000000000000009e-05 0.5099 0.49005 0 0
 1 0 0.5 0.5 0 0
 1.01 0 0.49005 0.5099 5e-05 0
 1.02 0 0.4802 0.5196 0.0002 0
 1.03 0 0.47045 0.5291 0.00045 0
 1.04 0 0.4608 0.5384 0.0008 0
 1.05 0 0.45125 0.5475 0.00125 0
 1.06 0 0.4418 0.5564 0.0018 0
 1.07 0 0.4324499999999999 0.5651 0.00245 0
 1.08 0 0.4232 0.5736 0.0032 0
 1.09 0 0.41405 0.5819 0.00405 0
 1.1 0 0.405 0.59 0.005000000000000001 0
 1.11 0 0.39605 0.5979 0.00605 0
 1.12 0 0.3872 0.6056 0.0072 0
 1.13 0 0.37845 0.6131 0.008450000000000001 0
 1.14 0 0.3698 0.6204000000000001 0.009800000000000001 0
 1.15 0 0.36125 0.6274999999999999 0.01125 0
 1.16 0 0.3527999999999999 0.6344 0.0128 0
 1.17 0 0.34445 0.6411 0.01445 0
 1.18 0 0.3362000000000001 0.6476 0.0162 0
 1.19 0 0.3280500000000001 0.6539 0.01805 0
 1.2 0 0.3200000000000001 0.66 0.02 0
 1.21 0 0.31205 0.6658999999999999 0.02205 0
 1.22 0 0.3042 0.6716 0.0242 0
 1.23 0 0.29645 0.6771 0.02645 0
 1.24 0 0.2888 0.6824 0.0288 0
 1.25 0 0.28125 0.6875 0.03125 0
 1.26 0 0.2738 0.6924 0.0338 0
 1.27 0 0.26645 0.6971000000000001 0.03645 0
 1.28 0 0.2592 0.7016 0.03920000000000001 0
 1.29 0 0.25205 0.7059 0.04205 0
 1.3 0 0.245 0.71 0.045 0
 1.31 0 0.23805 0.7139 0.04805 0
 1.32 0 0.2312 0.7176 0.0512 0
 1.33 0 0.22445 0.7211 0.05445000000000001 0
 1.34 0 0.2177999999999999 0.7243999999999999 0.05780000000000001 0
 1.35 0 0.2112499999999999 0.7275 0.06125000000000001 0
 1.36 0 0.2048 0.7303999999999999 0.0648 0
 1.37 0 0.19845 0.7331 0.06845 0
 1.38 0 0.1922 0.7356 0.0722 0
 1.39 0 0.18605 0.7379 0.07605000000000001 0
 1.4 0 0.18 0.74 0.08000000000000002 0
 1.41 0 0.17405 0.7419 0.08405000000000001 0
 1.42 0 0.1682 0.7436 0.08819999999999999 0
 1.43 0 0.16245 0.7451 0.09244999999999999 0
 1.44 0 0.1568 0.7464000000000001 0.0968 0
 1.45 0 0.15125 0.7475000000000001 0.10125 0
 1.46 0 0.1458 0.7484000000000001 0.1058 0
 1.47 0 0.14045 0.7491 0.11045 0
 1.48 0 0.1352 0.7496 0.1152 0
 1.49 0 0.13005 0.7499 0.12005 0
 1.5 0 0.125 0.75 0.125 0
 1.51 0 0.12005 0.7499 0.13005 0
 1.52 0 0.1152 0.7496 0.1352 0
 1.53 0 0.11045 0.7491 0.14045 0
 1.54 0 0.1058 0.7484 0.1458 0
 1.55 0 0.10125 0.7475000000000001 0.15125 0
 1.56 0 0.09679999999999998 0.7464 0.1568 0
 1.57 0 0.09244999999999998 0.7451 0.16245 0
 1.58 0 0.08820000000000001 0.7436 0.1682 0
 1.59 0 0.08405000000000001 0.7419 0.17405 0
 1.6 0 0.08000000000000002 0.74 0.18 0
 1.61 0 0.07605000000000001 0.7379 0.18605 0
 1.62 0 0.0722 0.7356 0.1922 0
 1.63 0 0.06845 0.7331 0.19845 0
 1.64 0 0.0648 0.7303999999999999 0.2048 0
 1.65 0 0.06124999999999999 0.7275 0.21125 0
 1.66 0 0.05779999999999999 0.7243999999999999 0.2178 0
 1.67 0 0.05444999999999998 0.7211 0.22445 0
 1.68 0 0.05119999999999998 0.7176 0.2312 0
 1.69 0 0.04804999999999998 0.7139 0.23805 0
 1.7 0 0.04499999999999998 0.71 0.2450000000000001 0
 1.71 0 0.04205000000000001 0.7059 0.25205 0
 1.72 0 0.03920000000000001 0.7016 0.2592 0
 1.73 0 0.03645 0.6971000000000001 0.26645 0
 1.74 0 0.0338 0.6924 0.2738 0
 1.75 0 0.03125 0.6875 0.28125 0
 1.76 0 0.0288 0.6824 0.2888 0
 1.77 0 0.02644999999999999 0.6771 0.29645 0
 1.78 0 0.0242 0.6716 0.3042 0
 1.79 0 0.02204999999999999 0.6658999999999999 0.31205 0
 1.8 0 0.01999999999999999 0.6599999999999999 0.3200000000000001 0
 1.81 0 0.01804999999999999 0.6538999999999999 0.3280500000000001 0
 1.82 0 0.01619999999999999 0.6476 0.3362000000000001 0
 1.83 0 0.01444999999999999 0.6411 0.34445 0
 1.84 0 0.01280000000000001 0.6344000000000001 0.3527999999999999 0
 1.85 0 0.01125 0.6274999999999999 0.36125 0
 1.86 0 0.009800000000000001 0.6204000000000001 0.3698 0
 1.87 0 0.008450000000000001 0.6131 0.37845 0
 1.88 0 0.0072 0.6056 0.3872 0
 1.89 0 0.006049999999999999 0.5979 0.39605 0
 1.9 0 0.004999999999999998 0.59 0.405 0
 1.91 0 0.004049999999999997 0.5819 0.41405 0
 1.92 0 0.003199999999999997 0.5736 0.4232 0
 1.93 0 0.002449999999999996 0.5650999999999999 0.4324500000000001 0
 1.94 0 0.001799999999999996 0.5564 0.4418000000000001 0
 1.95 0 0.001249999999999997 0.5475 0.45125 0
 1.96 0 0.0008000000000000014 0.5384 0.4608 0
 1.97 0 0.0004500000000000008 0.5291 0.47045 0
 1.98 0 0.0002000000000000004 0.5196000000000001 0.4802 0
 1.99 0 5.000000000000009e-05 0.5099 0.49005 0
 2 0 0 0.5 0.5 0
 2.01 0 0 0.49005 0.5099 5e-05
 2.02 0 0 0.4802 0.5196 0.0002
 2.03 0 0 0.47045 0.5291 0.00045
 2.04 0 0 0.4608 0.5384 0.0008
 2.05 0 0 0.45125 0.5475 0.00125
 2.06 0 0 0.4418 0.5564 0.0018
 2.07 0 0 0.4324499999999999 0.5651 0.00245
 2.08 0 0 0.4232 0.5736 0.0032
 2.09 0 0 0.41405 0.5819 0.00405
 2.1 0 0 0.405 0.59 0.005000000000000001
 2.11 0 0 0.39605 0.5979 0.00605
 2.12 0 0 0.3872 0.6056 0.0072
 2.13 0 0 0.37845 0.6131 0.008450000000000001
 2.14 0 0 0.3698 0.6204000000000001 0.009800000000000001
 2.15 0 0 0.36125 0.6274999999999999 0.01125
 2.16 0 0 0.3527999999999999 0.6344 0.0128
 2.17 0 0 0.34445 0.6411 0.01445
 2.18 0 0 0.3362000000000001 0.6476 0.0162
 2.19 0 0 0.3280500000000001 0.6539 0.01805
 2.2 0 0 0.3200000000000001 0.66 0.02
 2.21 0 0 0.31205 0.6658999999999999 0.02205
 2.22 0 0 0.3042 0.6716 0.0242
 2.23 0 0 0.29645 0.6771 0.02645
 2.24 0 0 0.2888 0.6824 0.0288
 2.25 0 0 0.28125 0.6875 0.03125
 2.26 0 0 0.2738 0.6924 0.0338
 2.27 0 0 0.26645 0.6971000000000001 0.03645
 2.28 0 0 0.2592 0.7016 0.03920000000000001
 2.29 0 0 0.25205 0.7059 0.04205
 2.3 0 0 0.245 0.71 0.045
 2.31 0 0 0.23805 0.7139 0.04805
 2.32 0 0 0.2312 0.7176 0.0512
 2.33 0 0 0.22445 0.7211 0.05445000000000001
 2.34 0 0 0.2177999999999999 0.7243999999999999 0.05780000000000001
 2.35 0 0 0.2112499999999999 0.7275 0.06125000000000001
 2.36 0 0 0.2048 0.7303999999999999 0.0648
 2.37 0 0 0.19845 0.7331 0.06845
 2.38 0 0 0.1922 0.7356 0.0722
 2.39 0 0 0.18605 0.7379 0.07605000000000001
 2.4 0 0 0.18 0.74 0.08000000000000002
 2.41 0 0 0.17405 0.7419 0.08405000000000001
 2.42 0 0 0.1682 0.7436 0.08819999999999999
 2.43 0 0 0.16245 0.7451 0.09244999999999999
 2.44 0 0 0.1568 0.7464000000000001 0.0968
 2.45 0 0 0.15125 0.7475000000000001 0.10125
 2.46 0 0 0.1458 0.7484000000000001 0.1058
 2.47 0 0 0.14045 0.7491 0.11045
 2.48 0 0 0.1352 0.7496 0.1152
 2.49 0 0 0.13005 0.7499 0.12005
 2.5 0 0 0.125 0.75 0.125
 2.51 0 0 0.12005 0.7499 0.13005
 2.52 0 0 0.1152 0.7496 0.1352
 2.53 0 0 0.11045 0.7491 0.14045
 2.54 0 0 0.1058 0.7484 0.1458
 2.55 0 0 0.10125 0.7475000000000001 0.15125
 2.56 0 0 0.09679999999999998 0.7464 0.1568
 2.57 0 0 0.09244999999999998 0.7451 0.16245
 2.58 0 0 0.08820000000000001 0.7436 0.1682
 2.59 0 0 0.08405000000000001 0.7419 0.17405
 2.6 0 0 0.08000000000000002 0.74 0.18
 2.61 0 0 0.07605000000000001 0.7379 0.18605
 2.62 0 0 0.0722 0.7356 0.1922
 2.63 0 0 0.06845 0.7331 0.19845
 2.64 0 0 0.0648 0.7303999999999999 0.2048
 2.65 0 0 0.06124999999999999 0.7275 0.21125
 2.66 0 0 0.05779999999999999 0.7243999999999999 0.2178
 2.67 0 0 0.05444999999999998 0.7211 0.22445
 2.68 0 0 0.05119999999999998 0.7176 0.2312
 2.69 0 0 0.04804999999999998 0.7139 0.23805
 2.7 0 0 0.04499999999999998 0.71 0.2450000000000001
 2.71 0 0 0.04205000000000001 0.7059 0.25205
 2.72 0 0 0.03920000000000001 0.7016 0.2592
 2.73 0 0 0.03645 0.6971000000000001 0.26645
 2.74 0 0 0.0338 0.6924 0.2738
 2.75 0 0 0.03125 0.6875 0.28125
 2.76 0 0 0.0288 0.6824 0.2888
 2.77 0 0 0.02644999999999999 0.6771 0.29645
 2.78 0 0 0.0242 0.6716 0.3042
 2.79 0 0 0.02204999999999999 0.6658999999999999 0.31205
 2.8 0 0 0.01999999999999999 0.6599999999999999 0.3200000000000001
 2.81 0 0 0.01804999999999999 0.6538999999999999 0.3280500000000001
 2.82 0 0 0.01619999999999999 0.6476 0.3362000000000001
 2.83 0 0 0.01444999999999999 0.6411 0.34445
 2.84 0 0 0.01280000000000001 0.6344000000000001 0.3527999999999999
 2.85 0 0 0.01125 0.6274999999999999 0.36125
 2.86 0 0 0.009800000000000001 0.6204000000000001 0.3698
 2.87 0 0 0.008450000000000001 0.6131 0.37845
 2.88 0 0 0.0072 0.6056 0.3872
 2.89 0 0 0.006049999999999999 0.5979 0.39605
 2.9 0 0 0.004999999999999998 0.59 0.405
 2.91 0 0 0.004049999999999997 0.5819 0.41405
 2.92 0 0 0.003199999999999997 0.5736 0.4232
 2.93 0 0 0.002449999999999996 0.5650999999999999 0.4324500000000001
 2.94 0 0 0.001799999999999996 0.5564 0.4418000000000001
 2.95 0 0 0.001249999999999997 0.5475 0.45125
 2.96 0 0 0.0008000000000000014 0.5384 0.4608
 2.97 0 0 0.0004500000000000008 0.5291 0.47045
 2.98 0 0 0.0002000000000000004 0.5196000000000001 0.4802
 2.99 0 0 5.000000000000009e-05 0.5099 0.49005
 3 0 0 0 0.5 0.5




==> figs3/quad.dat <==
   0.00000   1.00000   0.00000  -0.00000   0.00000   0.00000
   0.01000   0.97020   0.03960  -0.00980   0.00000   0.00000
   0.02000   0.94080   0.07840  -0.01920   0.00000   0.00000
   0.03000   0.91180   0.11640  -0.02820   0.00000   0.00000
   0.04000   0.88320   0.15360  -0.03680   0.00000   0.00000
   0.05000   0.85500   0.19000  -0.04500   0.00000   0.00000
   0.06000   0.82720   0.22560  -0.05280   0.00000   0.00000
   0.07000   0.79980   0.26040  -0.06020   0.00000   0.00000
   0.08000   0.77280   0.29440  -0.06720   0.00000   0.00000
   0.09000   0.74620   0.32760  -0.07380   0.00000   0.00000
   0.10000   0.72000   0.36000  -0.08000   0.00000   0.00000
   0.11000   0.69420   0.39160  -0.08580   0.00000   0.00000
   0.12000   0.66880   0.42240  -0.09120   0.00000   0.00000
   0.13000   0.64380   0.45240  -0.09620   0.00000   0.00000
   0.14000   0.61920   0.48160  -0.10080   0.00000   0.00000
   0.15000   0.59500   0.51000  -0.10500   0.00000   0.00000
   0.16000   0.57120   0.53760  -0.10880   0.00000   0.00000
   0.17000   0.54780   0.56440  -0.11220   0.00000   0.00000
   0.18000   0.52480   0.59040  -0.11520   0.00000   0.00000
   0.19000   0.50220   0.61560  -0.11780   0.00000   0.00000
   0.20000   0.48000   0.64000  -0.12000   0.00000   0.00000
   0.21000   0.45820   0.66360  -0.12180   0.00000   0.00000
   0.22000   0.43680   0.68640  -0.12320   0.00000   0.00000
   0.23000   0.41580   0.70840  -0.12420   0.00000   0.00000
   0.24000   0.39520   0.72960  -0.12480   0.00000   0.00000
   0.25000   0.37500   0.75000  -0.12500   0.00000   0.00000
   0.26000   0.35520   0.76960  -0.12480   0.00000   0.00000
   0.27000   0.33580   0.78840  -0.12420   0.00000   0.00000
   0.28000   0.31680   0.80640  -0.12320   0.00000   0.00000
   0.29000   0.29820   0.82360  -0.12180   0.00000   0.00000
   0.30000   0.28000   0.84000  -0.12000   0.00000   0.00000
   0.31000   0.26220   0.85560  -0.11780   0.00000   0.00000
   0.32000   0.24480   0.87040  -0.11520   0.00000   0.00000
   0.33000   0.22780   0.88440  -0.11220   0.00000   0.00000
   0.34000   0.21120   0.89760  -0.10880   0.00000   0.00000
   0.35000   0.19500   0.91000  -0.10500   0.00000   0.00000
   0.36000   0.17920   0.92160  -0.10080   0.00000   0.00000
   0.37000   0.16380   0.93240  -0.09620   0.00000   0.00000
   0.38000   0.14880   0.94240  -0.09120   0.00000   0.00000
   0.39000   0.13420   0.95160  -0.08580   0.00000   0.00000
   0.40000   0.12000   0.96000  -0.08000   0.00000   0.00000
   0.41000   0.10620   0.96760  -0.07380   0.00000   0.00000
   0.42000   0.09280   0.97440  -0.06720   0.00000   0.00000
   0.43000   0.07980   0.98040  -0.06020   0.00000   0.00000
   0.44000   0.06720   0.98560  -0.05280   0.00000   0.00000
   0.45000   0.05500   0.99000  -0.04500   0.00000   0.00000
   0.46000   0.04320   0.99360  -0.03680   0.00000   0.00000
   0.47000   0.03180   0.99640  -0.02820   0.00000   0.00000
   0.48000   0.02080   0.99840  -0.01920   0.00000   0.00000
   0.49000   0.01020   0.99960  -0.00980   0.00000   0.00000
   0.50000  -0.00000   1.00000   0.00000   0.00000   0.00000
   0.51000  -0.00980   0.99960   0.01020   0.00000   0.00000
   0.52000  -0.01920   0.99840   0.02080   0.00000   0.00000
   0.53000  -0.02820   0.99640   0.03180   0.00000   0.00000
   0.54000  -0.03680   0.99360   0.04320   0.00000   0.00000
   0.55000  -0.04500   0.99000   0.05500   0.00000   0.00000
   0.56000  -0.05280   0.98560   0.06720   0.00000   0.00000
   0.57000  -0.06020   0.98040   0.07980   0.00000   0.00000
   0.58000  -0.06720   0.97440   0.09280   0.00000   0.00000
   0.59000  -0.07380   0.96760   0.10620   0.00000   0.00000
   0.60000  -0.08000   0.96000   0.12000   0.00000   0.00000
   0.61000  -0.08580   0.95160   0.13420   0.00000   0.00000
   0.62000  -0.09120   0.94240   0.14880   0.00000   0.00000
   0.63000  -0.09620   0.93240   0.16380   0.00000   0.00000
   0.64000  -0.10080   0.92160   0.17920   0.00000   0.00000
   0.65000  -0.10500   0.91000   0.19500   0.00000   0.00000
   0.66000  -0.10880   0.89760   0.21120   0.00000   0.00000
   0.67000  -0.11220   0.88440   0.22780   0.00000   0.00000
   0.68000  -0.11520   0.87040   0.24480   0.00000   0.00000
   0.69000  -0.11780   0.85560   0.26220   0.00000   0.00000
   0.70000  -0.12000   0.84000   0.28000   0.00000   0.00000
   0.71000  -0.12180   0.82360   0.29820   0.00000   0.00000
   0.72000  -0.12320   0.80640   0.31680   0.00000   0.00000
   0.73000  -0.12420   0.78840   0.33580   0.00000   0.00000
   0.74000  -0.12480   0.76960   0.35520   0.00000   0.00000
   0.75000  -0.12500   0.75000   0.37500   0.00000   0.00000
   0.76000  -0.12480   0.72960   0.39520   0.00000   0.00000
   0.77000  -0.12420   0.70840   0.41580   0.00000   0.00000
   0.78000  -0.12320   0.68640   0.43680   0.00000   0.00000
   0.79000  -0.12180   0.66360   0.45820   0.00000   0.00000
   0.80000  -0.12000   0.64000   0.48000   0.00000   0.00000
   0.81000  -0.11780   0.61560   0.50220   0.00000   0.00000
   0.82000  -0.11520   0.59040   0.52480   0.00000   0.00000
   0.83000  -0.11220   0.56440   0.54780   0.00000   0.00000
   0.84000  -0.10880   0.53760   0.57120   0.00000   0.00000
   0.85000  -0.10500   0.51000   0.59500   0.00000   0.00000
   0.86000  -0.10080   0.48160   0.61920   0.00000   0.00000
   0.87000  -0.09620   0.45240   0.64380   0.00000   0.00000
   0.88000  -0.09120   0.42240   0.66880   0.00000   0.00000
   0.89000  -0.08580   0.39160   0.69420   0.00000   0.00000
   0.90000  -0.08000   0.36000   0.72000   0.00000   0.00000
   0.91000  -0.07380   0.32760   0.74620   0.00000   0.00000
   0.92000  -0.06720   0.29440   0.77280   0.00000   0.00000
   0.93000  -0.06020   0.26040   0.79980   0.00000   0.00000
   0.94000  -0.05280   0.22560   0.82720   0.00000   0.00000
   0.95000  -0.04500   0.19000   0.85500   0.00000   0.00000
   0.96000  -0.03680   0.15360   0.88320   0.00000   0.00000
   0.97000  -0.02820   0.11640   0.91180   0.00000   0.00000
   0.98000  -0.01920   0.07840   0.94080   0.00000   0.00000
   0.99000  -0.00980   0.03960   0.97020   0.00000   0.00000
   1.00000   0.00000  -0.00000   1.00000   0.00000   0.00000
   1.01000   0.00000   0.00000   0.97020   0.03960  -0.00980
   1.02000   0.00000   0.00000   0.94080   0.07840  -0.01920
   1.03000   0.00000   0.00000   0.91180   0.11640  -0.02820
   1.04000   0.00000   0.00000   0.88320   0.15360  -0.03680
   1.05000   0.00000   0.00000   0.85500   0.19000  -0.04500
   1.06000   0.00000   0.00000   0.82720   0.22560  -0.05280
   1.07000   0.00000   0.00000   0.79980   0.26040  -0.06020
   1.08000   0.00000   0.00000   0.77280   0.29440  -0.06720
   1.09000   0.00000   0.00000   0.74620   0.32760  -0.07380
   1.10000   0.00000   0.00000   0.72000   0.36000  -0.08000
   1.11000   0.00000   0.00000   0.69420   0.39160  -0.08580
   1.12000   0.00000   0.00000   0.66880   0.42240  -0.09120
   1.13000   0.00000   0.00000   0.64380   0.45240  -0.09620
   1.14000   0.00000   0.00000   0.61920   0.48160  -0.10080
   1.15000   0.00000   0.00000   0.59500   0.51000  -0.10500
   1.16000   0.00000   0.00000   0.57120   0.53760  -0.10880
   1.17000   0.00000   0.00000   0.54780   0.56440  -0.11220
   1.18000   0.00000   0.00000   0.52480   0.59040  -0.11520
   1.19000   0.00000   0.00000   0.50220   0.61560  -0.11780
   1.20000   0.00000   0.00000   0.48000   0.64000  -0.12000
   1.21000   0.00000   0.00000   0.45820   0.66360  -0.12180
   1.22000   0.00000   0.00000   0.43680   0.68640  -0.12320
   1.23000   0.00000   0.00000   0.41580   0.70840  -0.12420
   1.24000   0.00000   0.00000   0.39520   0.72960  -0.12480
   1.25000   0.00000   0.00000   0.37500   0.75000  -0.12500
   1.26000   0.00000   0.00000   0.35520   0.76960  -0.12480
   1.27000   0.00000   0.00000   0.33580   0.78840  -0.12420
   1.28000   0.00000   0.00000   0.31680   0.80640  -0.12320
   1.29000   0.00000   0.00000   0.29820   0.82360  -0.12180
   1.30000   0.00000   0.00000   0.28000   0.84000  -0.12000
   1.31000   0.00000   0.00000   0.26220   0.85560  -0.11780
   1.32000   0.00000   0.00000   0.24480   0.87040  -0.11520
   1.33000   0.00000   0.00000   0.22780   0.88440  -0.11220
   1.34000   0.00000   0.00000   0.21120   0.89760  -0.10880
   1.35000   0.00000   0.00000   0.19500   0.91000  -0.10500
   1.36000   0.00000   0.00000   0.17920   0.92160  -0.10080
   1.37000   0.00000   0.00000   0.16380   0.93240  -0.09620
   1.38000   0.00000   0.00000   0.14880   0.94240  -0.09120
   1.39000   0.00000   0.00000   0.13420   0.95160  -0.08580
   1.40000   0.00000   0.00000   0.12000   0.96000  -0.08000
   1.41000   0.00000   0.00000   0.10620   0.96760  -0.07380
   1.42000   0.00000   0.00000   0.09280   0.97440  -0.06720
   1.43000   0.00000   0.00000   0.07980   0.98040  -0.06020
   1.44000   0.00000   0.00000   0.06720   0.98560  -0.05280
   1.45000   0.00000   0.00000   0.05500   0.99000  -0.04500
   1.46000   0.00000   0.00000   0.04320   0.99360  -0.03680
   1.47000   0.00000   0.00000   0.03180   0.99640  -0.02820
   1.48000   0.00000   0.00000   0.02080   0.99840  -0.01920
   1.49000   0.00000   0.00000   0.01020   0.99960  -0.00980
   1.50000   0.00000   0.00000  -0.00000   1.00000   0.00000
   1.51000   0.00000   0.00000  -0.00980   0.99960   0.01020
   1.52000   0.00000   0.00000  -0.01920   0.99840   0.02080
   1.53000   0.00000   0.00000  -0.02820   0.99640   0.03180
   1.54000   0.00000   0.00000  -0.03680   0.99360   0.04320
   1.55000   0.00000   0.00000  -0.04500   0.99000   0.05500
   1.56000   0.00000   0.00000  -0.05280   0.98560   0.06720
   1.57000   0.00000   0.00000  -0.06020   0.98040   0.07980
   1.58000   0.00000   0.00000  -0.06720   0.97440   0.09280
   1.59000   0.00000   0.00000  -0.07380   0.96760   0.10620
   1.60000   0.00000   0.00000  -0.08000   0.96000   0.12000
   1.61000   0.00000   0.00000  -0.08580   0.95160   0.13420
   1.62000   0.00000   0.00000  -0.09120   0.94240   0.14880
   1.63000   0.00000   0.00000  -0.09620   0.93240   0.16380
   1.64000   0.00000   0.00000  -0.10080   0.92160   0.17920
   1.65000   0.00000   0.00000  -0.10500   0.91000   0.19500
   1.66000   0.00000   0.00000  -0.10880   0.89760   0.21120
   1.67000   0.00000   0.00000  -0.11220   0.88440   0.22780
   1.68000   0.00000   0.00000  -0.11520   0.87040   0.24480
   1.69000   0.00000   0.00000  -0.11780   0.85560   0.26220
   1.70000   0.00000   0.00000  -0.12000   0.84000   0.28000
   1.71000   0.00000   0.00000  -0.12180   0.82360   0.29820
   1.72000   0.00000   0.00000  -0.12320   0.80640   0.31680
   1.73000   0.00000   0.00000  -0.12420   0.78840   0.33580
   1.74000   0.00000   0.00000  -0.12480   0.76960   0.35520
   1.75000   0.00000   0.00000  -0.12500   0.75000   0.37500
   1.76000   0.00000   0.00000  -0.12480   0.72960   0.39520
   1.77000   0.00000   0.00000  -0.12420   0.70840   0.41580
   1.78000   0.00000   0.00000  -0.12320   0.68640   0.43680
   1.79000   0.00000   0.00000  -0.12180   0.66360   0.45820
   1.80000   0.00000   0.00000  -0.12000   0.64000   0.48000
   1.81000   0.00000   0.00000  -0.11780   0.61560   0.50220
   1.82000   0.00000   0.00000  -0.11520   0.59040   0.52480
   1.83000   0.00000   0.00000  -0.11220   0.56440   0.54780
   1.84000   0.00000   0.00000  -0.10880   0.53760   0.57120
   1.85000   0.00000   0.00000  -0.10500   0.51000   0.59500
   1.86000   0.00000   0.00000  -0.10080   0.48160   0.61920
   1.87000   0.00000   0.00000  -0.09620   0.45240   0.64380
   1.88000   0.00000   0.00000  -0.09120   0.42240   0.66880
   1.89000   0.00000   0.00000  -0.08580   0.39160   0.69420
   1.90000   0.00000   0.00000  -0.08000   0.36000   0.72000
   1.91000   0.00000   0.00000  -0.07380   0.32760   0.74620
   1.92000   0.00000   0.00000  -0.06720   0.29440   0.77280
   1.93000   0.00000   0.00000  -0.06020   0.26040   0.79980
   1.94000   0.00000   0.00000  -0.05280   0.22560   0.82720
   1.95000   0.00000   0.00000  -0.04500   0.19000   0.85500
   1.96000   0.00000   0.00000  -0.03680   0.15360   0.88320
   1.97000   0.00000   0.00000  -0.02820   0.11640   0.91180
   1.98000   0.00000   0.00000  -0.01920   0.07840   0.94080
   1.99000   0.00000   0.00000  -0.00980   0.03960   0.97020
   2.00000   0.00000   0.00000   0.00000  -0.00000   1.00000
   2.01000   0.00000   0.00000   0.00000   0.00000   0.97020
   2.02000   0.00000   0.00000   0.00000   0.00000   0.94080
   2.03000   0.00000   0.00000   0.00000   0.00000   0.91180
   2.04000   0.00000   0.00000   0.00000   0.00000   0.88320
   2.05000   0.00000   0.00000   0.00000   0.00000   0.85500
   2.06000   0.00000   0.00000   0.00000   0.00000   0.82720
   2.07000   0.00000   0.00000   0.00000   0.00000   0.79980
   2.08000   0.00000   0.00000   0.00000   0.00000   0.77280
   2.09000   0.00000   0.00000   0.00000   0.00000   0.74620
   2.10000   0.00000   0.00000   0.00000   0.00000   0.72000
   2.11000   0.00000   0.00000   0.00000   0.00000   0.69420
   2.12000   0.00000   0.00000   0.00000   0.00000   0.66880
   2.13000   0.00000   0.00000   0.00000   0.00000   0.64380
   2.14000   0.00000   0.00000   0.00000   0.00000   0.61920
   2.15000   0.00000   0.00000   0.00000   0.00000   0.59500
   2.16000   0.00000   0.00000   0.00000   0.00000   0.57120
   2.17000   0.00000   0.00000   0.00000   0.00000   0.54780
   2.18000   0.00000   0.00000   0.00000   0.00000   0.52480
   2.19000   0.00000   0.00000   0.00000   0.00000   0.50220
   2.20000   0.00000   0.00000   0.00000   0.00000   0.48000
   2.21000   0.00000   0.00000   0.00000   0.00000   0.45820
   2.22000   0.00000   0.00000   0.00000   0.00000   0.43680
   2.23000   0.00000   0.00000   0.00000   0.00000   0.41580
   2.24000   0.00000   0.00000   0.00000   0.00000   0.39520
   2.25000   0.00000   0.00000   0.00000   0.00000   0.37500
   2.26000   0.00000   0.00000   0.00000   0.00000   0.35520
   2.27000   0.00000   0.00000   0.00000   0.00000   0.33580
   2.28000   0.00000   0.00000   0.00000   0.00000   0.31680
   2.29000   0.00000   0.00000   0.00000   0.00000   0.29820
   2.30000   0.00000   0.00000   0.00000   0.00000   0.28000
   2.31000   0.00000   0.00000   0.00000   0.00000   0.26220
   2.32000   0.00000   0.00000   0.00000   0.00000   0.24480
   2.33000   0.00000   0.00000   0.00000   0.00000   0.22780
   2.34000   0.00000   0.00000   0.00000   0.00000   0.21120
   2.35000   0.00000   0.00000   0.00000   0.00000   0.19500
   2.36000   0.00000   0.00000   0.00000   0.00000   0.17920
   2.37000   0.00000   0.00000   0.00000   0.00000   0.16380
   2.38000   0.00000   0.00000   0.00000   0.00000   0.14880
   2.39000   0.00000   0.00000   0.00000   0.00000   0.13420
   2.40000   0.00000   0.00000   0.00000   0.00000   0.12000
   2.41000   0.00000   0.00000   0.00000   0.00000   0.10620
   2.42000   0.00000   0.00000   0.00000   0.00000   0.09280
   2.43000   0.00000   0.00000   0.00000   0.00000   0.07980
   2.44000   0.00000   0.00000   0.00000   0.00000   0.06720
   2.45000   0.00000   0.00000   0.00000   0.00000   0.05500
   2.46000   0.00000   0.00000   0.00000   0.00000   0.04320
   2.47000   0.00000   0.00000   0.00000   0.00000   0.03180
   2.48000   0.00000   0.00000   0.00000   0.00000   0.02080
   2.49000   0.00000   0.00000   0.00000   0.00000   0.01020
   2.50000   0.00000   0.00000   0.00000   0.00000  -0.00000
   2.51000   0.00000   0.00000   0.00000   0.00000  -0.00980
   2.52000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.53000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.54000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.55000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.56000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.57000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.58000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.59000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.60000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.61000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.62000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.63000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.64000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.65000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.66000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.67000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.68000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.69000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.70000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.71000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.72000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.73000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.74000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.75000   0.00000   0.00000   0.00000   0.00000  -0.12500
   2.76000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.77000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.78000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.79000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.80000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.81000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.82000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.83000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.84000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.85000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.86000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.87000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.88000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.89000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.90000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.91000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.92000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.93000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.94000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.95000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.96000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.97000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.98000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.99000   0.00000   0.00000   0.00000   0.00000  -0.00980
   3.00000   0.00000   0.00000   0.00000   0.00000   0.00000


==> figs_bw/energy2.dat <==
0	0.0240484	0	0.0240484
0.0125	0.0238925	0.000155933	0.0240484
0.025	0.0234316	0.000616829	0.0240484
0.0375	0.0226858	0.00136263	0.0240484
0.05	0.0216866	0.00236176	0.0240484
0.0625	0.0204751	0.00357329	0.0240484
0.075	0.0190991	0.00494931	0.0240484
0.0875	0.0176107	0.00643767	0.0240484
0.1	0.0160636	0.00798475	0.0240484
0.1125	0.0145104	0.00953801	0.0240484
0.125	0.0130004	0.011048	0.0240484
0.1375	0.0115785	0.0124699	0.0240484
0.15	0.0102831	0.0137653	0.0240484
0.1625	0.00914589	0.0149025	0.0240484
0.175	0.00819051	0.0158579	0.0240484
0.1875	0.00743313	0.0166153	0.0240484
0.2	0.00688242	0.017166	0.0240484
0.2125	0.00653984	0.0175086	0.0240484
0.225	0.00640031	0.0176481	0.0240484
0.2375	0.00645307	0.0175953	0.0240484
0.25	0.00668275	0.0173656	0.0240484
0.2625	0.00707022	0.0169782	0.0240484
0.275	0.00759356	0.0164548	0.0240484
0.2875	0.008229	0.0158194	0.0240484
0.3	0.00895208	0.0150963	0.0240484
0.3125	0.0097385	0.0143099	0.0240484
0.325	0.0105647	0.0134837	0.0240484
0.3375	0.0114085	0.0126399	0.0240484
0.35	0.0122497	0.0117986	0.0240484
0.3625	0.0130706	0.0109778	0.0240484
0.375	0.0138558	0.0101926	0.0240484
0.3875	0.0145928	0.00945555	0.0240484
0.4	0.0152717	0.00877673	0.0240484
0.4125	0.0158848	0.00816357	0.0240484
0.425	0.0164273	0.00762109	0.0240484
0.4375	0.0168961	0.00715228	0.0240484
0.45	0.0172899	0.00675848	0.0240484
0.4625	0.0176088	0.00643955	0.0240484
0.475	0.0178542	0.00619415	0.0240484
0.4875	0.0180283	0.00602005	0.0240484
0.5	0.0181338	0.00591455	0.0240484
0.5125	0.0181738	0.0058746	0.0240484
0.525	0.0181515	0.00589686	0.0240484
0.5375	0.0180706	0.0059778	0.0240484
0.55	0.0179346	0.0061138	0.0240484
0.5625	0.0177471	0.00630128	0.0240484
0.575	0.0175119	0.0065365	0.0240484
0.5875	0.017233	0.00681543	0.0240484
0.6	0.0169147	0.00713369	0.0240484
0.6125	0.0165618	0.00748663	0.0240484
0.625	0.0161792	0.00786924	0.0240484
0.6375	0.0157724	0.00827599	0.0240484
0.65	0.0153475	0.00870087	0.0240484
0.6625	0.0149109	0.00913753	0.0240484
0.675	0.0144689	0.00957948	0.0240484
0.6875	0.0140283	0.0100201	0.0240484
0.7	0.0135955	0.0104529	0.0240484
0.7125	0.0131769	0.0108715	0.0240484
0.725	0.0127783	0.0112701	0.0240484
0.7375	0.012405	0.0116434	0.0240484
0.75	0.0120614	0.011987	0.0240484
0.7625	0.0117516	0.0122968	0.0240484
0.775	0.0114785	0.0125698	0.0240484
0.7875	0.0112448	0.0128036	0.0240484
0.8	0.0110522	0.0129962	0.0240484
0.8125	0.0109021	0.0131463	0.0240484
0.825	0.0107958	0.0132526	0.0240484
0.8375	0.0107341	0.0133143	0.0240484
0.85	0.0107175	0.0133309	0.0240484
0.8625	0.0107465	0.0133019	0.0240484
0.875	0.0108214	0.013227	0.0240484
0.8875	0.0109421	0.0131063	0.0240484
0.9	0.0111082	0.0129402	0.0240484
0.9125	0.0113187	0.0127297	0.0240484
0.925	0.011572	0.0124764	0.0240484
0.9375	0.0118658	0.0121825	0.0240484
0.95	0.0121972	0.0118512	0.0240484
0.9625	0.0125622	0.0114861	0.0240484
0.975	0.0129562	0.0110922	0.0240484
0.9875	0.0133736	0.0106748	0.0240484
1	0.0138083	0.0102401	0.0240484
1.0125	0.0142531	0.00979534	0.0240484
1.025	0.0147	0.00934835	0.0240484
1.0375	0.0151408	0.00890758	0.0240484
1.05	0.0155665	0.00848191	0.0240484
1.0625	0.0159678	0.00808055	0.0240484
1.075	0.0163356	0.00771279	0.0240484
1.0875	0.0166608	0.00738757	0.0240484
1.1	0.0169352	0.00711315	0.0240484
1.1125	0.0171516	0.00689676	0.0240484
1.125	0.017304	0.00674444	0.0240484
1.1375	0.0173878	0.00666058	0.0240484
1.15	0.0174007	0.00664768	0.0240484
1.1625	0.0173422	0.00670615	0.0240484
1.175	0.017214	0.00683437	0.0240484
1.1875	0.0170197	0.00702871	0.0240484
1.2	0.0167648	0.00728361	0.0240484
1.2125	0.0164566	0.00759175	0.0240484
1.225	0.016104	0.00794439	0.0240484
1.2375	0.0157166	0.00833181	0.0240484
1.25	0.0153047	0.00874371	0.0240484
1.2625	0.0148789	0.00916949	0.0240484
1.275	0.0144497	0.00959869	0.0240484
1.2875	0.014027	0.0100214	0.0240484
1.3	0.0136197	0.0104286	0.0240484
1.3125	0.013236	0.0108124	0.0240484
1.325	0.0128826	0.0111657	0.0240484
1.3375	0.0125652	0.0114832	0.0240484
1.35	0.012288	0.0117604	0.0240484
1.3625	0.0120542	0.0119942	0.0240484
1.375	0.0118657	0.0121827	0.0240484
1.3875	0.0117238	0.0123246	0.0240484
1.4	0.0116288	0.0124196	0.0240484
1.4125	0.0115802	0.0124682	0.0240484
1.425	0.0115767	0.0124717	0.0240484
1.4375	0.0116163	0.0124321	0.0240484
1.45	0.0116964	0.012352	0.0240484
1.4625	0.0118133	0.0122351	0.0240484
1.475	0.011962	0.0120864	0.0240484
1.4875	0.0121368	0.0119116	0.0240484
1.5	0.0123307	0.0117176	0.0240484
1.5125	0.012536	0.0115123	0.0240484
1.525	0.0127441	0.0113043	0.0240484
1.5375	0.0129463	0.0111021	0.0240484
1.55	0.0131341	0.0109143	0.0240484
1.5625	0.0133002	0.0107482	0.0240484
1.575	0.0134388	0.0106096	0.0240484
1.5875	0.0135463	0.0105021	0.0240484
1.6	0.0136219	0.0104265	0.0240484
1.6125	0.0136682	0.0103802	0.0240484
1.625	0.0136905	0.0103578	0.0240484
1.6375	0.0136976	0.0103508	0.0240484
1.65	0.0137002	0.0103482	0.0240484
1.6625	0.0137111	0.0103372	0.0240484
1.675	0.0137439	0.0103045	0.0240484
1.6875	0.0138115	0.0102369	0.0240484
1.7	0.0139252	0.0101232	0.0240484
1.7125	0.0140939	0.00995444	0.0240484
1.725	0.0143232	0.00972513	0.0240484
1.7375	0.0146145	0.00943384	0.0240484
1.75	0.0149648	0.00908355	0.0240484
1.7625	0.0153667	0.00868165	0.0240484
1.775	0.0158088	0.00823959	0.0240484
1.7875	0.016276	0.00777234	0.0240484
1.8	0.0167505	0.00729785	0.0240484
1.8125	0.0172122	0.00683614	0.0240484
1.825	0.0176399	0.00640848	0.0240484
1.8375	0.0180119	0.00603646	0.0240484
1.85	0.0183071	0.00574128	0.0240484
1.8625	0.0185054	0.00554303	0.0240484
1.875	0.0185886	0.00545975	0.0240484
1.8875	0.0185418	0.0055066	0.0240484
1.9	0.0183534	0.00569499	0.0240484
1.9125	0.0180166	0.00603181	0.0240484
1.925	0.0175298	0.0065186	0.0240484
1.9375	0.0168974	0.00715097	0.0240484
1.95	0.0161301	0.00791825	0.0240484
1.9625	0.0152447	0.00880367	0.0240484
1.975	0.0142636	0.00978474	0.0240484
1.9875	0.0132144	0.010834	0.0240484
2	0.0121285	0.0119199	0.0240484
2.0125	0.0110404	0.013008	0.0240484
2.025	0.00998574	0.0140626	0.0240484
2.0375	0.0090004	0.015048	0.0240484
2.05	0.00811885	0.0159295	0.0240484
2.0625	0.00737302	0.0166754	0.0240484
2.075	0.00679094	0.0172574	0.0240484
2.0875	0.00639564	0.0176527	0.0240484
2.1	0.00620429	0.0178441	0.0240484
2.1125	0.00622752	0.0178209	0.0240484
2.125	0.00646892	0.0175795	0.0240484
2.1375	0.00692475	0.0171236	0.0240484
2.15	0.00758403	0.0164644	0.0240484
2.1625	0.008429	0.0156194	0.0240484
2.175	0.00943578	0.0146126	0.0240484
2.1875	0.0105752	0.0134732	0.0240484
2.2	0.0118137	0.0122347	0.0240484
2.2125	0.013115	0.0109334	0.0240484
2.225	0.0144412	0.00960721	0.0240484
2.2375	0.015754	0.00829437	0.0240484
2.25	0.0170164	0.00703197	0.0240484
2.2625	0.0181935	0.00585492	0.0240484
2.275	0.0192537	0.00479467	0.0240484
2.2875	0.0201701	0.00387831	0.0240484
2.3	0.0209204	0.00312796	0.0240484
2.3125	0.0214881	0.00256032	0.0240484
2.325	0.0218621	0.0021863	0.0240484
2.3375	0.0220375	0.00201093	0.0240484
2.35	0.0220149	0.00203349	0.0240484
2.3625	0.0218004	0.00224803	0.0240484
2.375	0.0214047	0.00264372	0.0240484
2.3875	0.0208429	0.00320548	0.0240484
2.4	0.0201338	0.00391456	0.0240484
2.4125	0.0192989	0.00474943	0.0240484
2.425	0.0183618	0.00568658	0.0240484
2.4375	0.0173472	0.0067012	0.0240484
2.45	0.0162805	0.00776785	0.0240484
2.4625	0.0151872	0.00886116	0.0240484
2.475	0.0140919	0.00995652	0.0240484
2.4875	0.0130179	0.0110305	0.0240484
2.5	0.0119873	0.0120611	0.0240484
2.5125	0.0110203	0.0130281	0.0240484
2.525	0.0101351	0.0139133	0.0240484
2.5375	0.00934759	0.0147008	0.0240484
2.55	0.00867141	0.015377	0.0240484
2.5625	0.00811793	0.0159304	0.0240484
2.575	0.00769608	0.0163523	0.0240484
2.5875	0.00741216	0.0166362	0.0240484
2.6	0.00726973	0.0167786	0.0240484
2.6125	0.00726958	0.0167788	0.0240484
2.625	0.00740959	0.0166388	0.0240484
2.6375	0.00768451	0.0163639	0.0240484
2.65	0.00808593	0.0159624	0.0240484
2.6625	0.00860239	0.015446	0.0240484
2.675	0.00921968	0.0148287	0.0240484
2.6875	0.00992115	0.0141272	0.0240484
2.7	0.0106881	0.0133602	0.0240484
2.7125	0.0115007	0.0125477	0.0240484
2.725	0.0123384	0.01171	0.0240484
2.7375	0.0131812	0.0108672	0.0240484
2.75	0.01401	0.0100384	0.0240484
2.7625	0.0148075	0.00924088	0.0240484
2.775	0.0155587	0.00848969	0.0240484
2.7875	0.0162513	0.00779703	0.0240484
2.8	0.0168762	0.0071722	0.0240484
2.8125	0.0174266	0.00662175	0.0240484
2.825	0.0178987	0.00614966	0.0240484
2.8375	0.0182907	0.00575768	0.0240484
2.85	0.0186026	0.00544578	0.0240484
2.8625	0.0188356	0.00521278	0.0240484
2.875	0.0189914	0.00505693	0.0240484
2.8875	0.019072	0.00497633	0.0240484
2.9	0.0190792	0.0049692	0.0240484
2.9125	0.0190142	0.00503415	0.0240484
2.925	0.0188781	0.00517032	0.0240484
2.9375	0.0186711	0.00537729	0.0240484
2.95	0.0183936	0.00565475	0.0240484
2.9625	0.0180463	0.0060021	0.0240484
2.975	0.0176303	0.0064181	0.0240484
2.9875	0.0171479	0.00690047	0.0240484
3	0.016603	0.00744535	0.0240484
3.0125	0.0160015	0.0080469	0.0240484
3.025	0.0153513	0.00869705	0.0240484
3.0375	0.0146628	0.00938554	0.0240484
3.05	0.0139484	0.0101	0.0240484
3.0625	0.0132221	0.0108262	0.0240484
3.075	0.0124999	0.0115485	0.0240484
3.0875	0.011798	0.0122503	0.0240484
3.1	0.011133	0.0129153	0.0240484
3.1125	0.0105207	0.0135277	0.0240484
3.125	0.00997572	0.0140726	0.0240484
3.1375	0.00951108	0.0145373	0.0240484
3.15	0.00913764	0.0149107	0.0240484
3.1625	0.00886385	0.0151845	0.0240484
3.175	0.00869574	0.0153526	0.0240484
3.1875	0.00863694	0.0154114	0.0240484
3.2	0.00868867	0.0153597	0.0240484
3.2125	0.0088498	0.0151986	0.0240484
3.225	0.00911707	0.0149313	0.0240484
3.2375	0.00948526	0.0145631	0.0240484
3.25	0.00994724	0.0141011	0.0240484
3.2625	0.0104939	0.0135545	0.0240484
3.275	0.0111141	0.0129342	0.0240484
3.2875	0.0117949	0.0122535	0.0240484
3.3	0.0125213	0.0115271	0.0240484
3.3125	0.013277	0.0107713	0.0240484
3.325	0.0140442	0.0100042	0.0240484
3.3375	0.0148042	0.00924419	0.0240484
3.35	0.0155382	0.0085102	0.0240484
3.3625	0.0162281	0.0078203	0.0240484
3.375	0.0168569	0.00719143	0.0240484
3.3875	0.0174097	0.00663862	0.0240484
3.4	0.0178739	0.00617442	0.0240484
3.4125	0.01824	0.00580836	0.0240484
3.425	0.0185016	0.0055468	0.0240484
3.4375	0.0186554	0.00539301	0.0240484
3.45	0.0187011	0.00534723	0.0240484
3.4625	0.0186415	0.00540687	0.0240484
3.475	0.0184815	0.00556686	0.0240484
3.4875	0.0182283	0.00582009	0.0240484
3.5	0.0178905	0.0061579	0.0240484
3.5125	0.0174781	0.00657022	0.0240484
3.525	0.0170026	0.0070458	0.0240484
3.5375	0.0164759	0.00757242	0.0240484
3.55	0.0159113	0.0081371	0.0240484
3.5625	0.0153222	0.00872616	0.0240484
3.575	0.0147231	0.00932529	0.0240484
3.5875	0.0141286	0.00991975	0.0240484
3.6	0.0135535	0.0104948	0.0240484
3.6125	0.013012	0.0110364	0.0240484
3.625	0.0125172	0.0115312	0.0240484
3.6375	0.012081	0.0119673	0.0240484
3.65	0.0117135	0.0123348	0.0240484
3.6625	0.0114221	0.0126262	0.0240484
3.675	0.0112116	0.0128368	0.0240484
3.6875	0.0110837	0.0129646	0.0240484
3.7	0.0110376	0.0130107	0.0240484
3.7125	0.0110696	0.0129788	0.0240484
3.725	0.0111731	0.0128752	0.0240484
3.7375	0.0113399	0.0127085	0.0240484
3.75	0.0115596	0.0124887	0.0240484
3.7625	0.0118208	0.0122276	0.0240484
3.775	0.0121108	0.0119376	0.0240484
3.7875	0.0124163	0.011632	0.0240484
3.8	0.0127242	0.0113241	0.0240484
3.8125	0.0130216	0.0110268	0.0240484
3.825	0.0132965	0.0107518	0.0240484
3.8375	0.0135385	0.0105099	0.0240484
3.85	0.013739	0.0103093	0.0240484
3.8625	0.0138922	0.0101562	0.0240484
3.875	0.0139951	0.0100533	0.0240484
3.8875	0.0140477	0.0100007	0.0240484
3.9	0.0140532	0.00999513	0.0240484
3.9125	0.0140177	0.0100307	0.0240484
3.925	0.0139497	0.0100986	0.0240484
3.9375	0.0138599	0.0101884	0.0240484
3.95	0.0137603	0.010288	0.0240484
3.9625	0.0136635	0.0103848	0.0240484
3.975	0.0135825	0.0104659	0.0240484
3.9875	0.0135295	0.0105188	0.0240484
4	0.0135157	0.0105326	0.0240484
4.0125	0.0135503	0.0104981	0.0240484
4.025	0.0136401	0.0104083	0.0240484
4.0375	0.0137893	0.0102591	0.0240484
4.05	0.0139989	0.0100495	0.0240484
4.0625	0.0142664	0.00978195	0.0240484
4.075	0.014586	0.00946233	0.0240484
4.0875	0.0149487	0.00909962	0.0240484
4.1	0.0153426	0.00870573	0.0240484
4.1125	0.0157532	0.00829513	0.0240484
4.125	0.0161641	0.00788426	0.0240484
4.1375	0.0165577	0.00749066	0.0240484
4.15	0.0169162	0.00713219	0.0240484
4.1625	0.0172221	0.00682629	0.0240484
4.175	0.0174591	0.00658926	0.0240484
4.1875	0.0176129	0.00643545	0.0240484
4.2	0.0176719	0.00637643	0.0240484
4.2125	0.0176278	0.00642057	0.0240484
4.225	0.0174756	0.00657271	0.0240484
4.2375	0.0172144	0.006834	0.0240484
4.25	0.0168467	0.00720164	0.0240484
4.2625	0.0163794	0.00766897	0.0240484
4.275	0.0158226	0.00822579	0.0240484
4.2875	0.0151895	0.00885882	0.0240484
4.3	0.0144963	0.00955206	0.0240484
4.3125	0.0137611	0.0102873	0.0240484
4.325	0.0130038	0.0110445	0.0240484
4.3375	0.0122452	0.0118032	0.0240484
4.35	0.0115061	0.0125422	0.0240484
4.3625	0.0108073	0.0132411	0.0240484
4.375	0.0101683	0.01388	0.0240484
4.3875	0.00960754	0.0144408	0.0240484
4.4	0.00914089	0.0149075	0.0240484
4.4125	0.00878194	0.0152664	0.0240484
4.425	0.00854144	0.0155069	0.0240484
4.4375	0.00842703	0.0156213	0.0240484
4.45	0.00844289	0.0156055	0.0240484
4.4625	0.00858962	0.0154587	0.0240484
4.475	0.00886434	0.015184	0.0240484
4.4875	0.00926086	0.0147875	0.0240484
4.5	0.0097698	0.0142786	0.0240484
4.5125	0.0103789	0.0136695	0.0240484
4.525	0.0110735	0.0129749	0.0240484
4.5375	0.0118371	0.0122113	0.0240484
4.55	0.012652	0.0113964	0.0240484
4.5625	0.0134997	0.0105486	0.0240484
4.575	0.0143613	0.00968706	0.0240484
4.5875	0.0152181	0.00883029	0.0240484
4.6	0.016052	0.00799638	0.0240484
4.6125	0.0168459	0.00720248	0.0240484
4.625	0.0175836	0.00646477	0.0240484
4.6375	0.0182502	0.00579816	0.0240484
4.65	0.0188323	0.00521607	0.0240484
4.6625	0.019318	0.00473032	0.0240484
4.675	0.0196972	0.00435113	0.0240484
4.6875	0.0199614	0.00408697	0.0240484
4.7	0.020104	0.00394434	0.0240484
4.7125	0.0201208	0.00392756	0.0240484
4.725	0.0200096	0.00403871	0.0240484
4.7375	0.0197709	0.00427746	0.0240484
4.75	0.0194075	0.00464089	0.0240484
4.7625	0.0189251	0.00512322	0.0240484
4.775	0.0183326	0.00571573	0.0240484
4.7875	0.0176415	0.00640683	0.0240484
4.8	0.0168662	0.00718214	0.0240484
4.8125	0.0160237	0.00802464	0.0240484
4.825	0.0151334	0.00891495	0.0240484
4.8375	0.0142164	0.00983195	0.0240484
4.85	0.0132948	0.0107535	0.0240484
4.8625	0.0123911	0.0116573	0.0240484
4.875	0.0115271	0.0125213	0.0240484
4.8875	0.0107234	0.0133249	0.0240484
4.9	0.00999859	0.0140498	0.0240484
4.9125	0.00936809	0.0146803	0.0240484
4.925	0.00884426	0.0152041	0.0240484
4.9375	0.00843597	0.0156124	0.0240484
4.95	0.00814844	0.0158999	0.0240484
4.9625	0.00798336	0.016065	0.0240484
4.975	0.00793921	0.0161091	0.0240484
4.9875	0.00801176	0.0160366	0.0240484
5	0.00819457	0.0158538	0.0240484


==> figs_bw/lin.dat <==
0 0 0
1 1 0
2 0 1
3 0 0


==> figs_bw/nurbs.dat <==
# Created by Octave 4.2.2, Tue Oct 09 15:02:36 2018 CEST <ido@tudell>
# name: X0
# type: matrix
# rows: 301
# columns: 6
 0 0.5 0.5 0 0 0
 0.01 0.49005 0.5099 5e-05 0 0
 0.02 0.4802 0.5196 0.0002 0 0
 0.03 0.47045 0.5291 0.00045 0 0
 0.04 0.4608 0.5384 0.0008 0 0
 0.05 0.45125 0.5475 0.00125 0 0
 0.06 0.4418 0.5564 0.0018 0 0
 0.07000000000000001 0.4324499999999999 0.5651 0.00245 0 0
 0.08 0.4232 0.5736 0.0032 0 0
 0.09 0.41405 0.5819 0.00405 0 0
 0.1 0.405 0.59 0.005000000000000001 0 0
 0.11 0.39605 0.5979 0.00605 0 0
 0.12 0.3872 0.6056 0.0072 0 0
 0.13 0.37845 0.6131 0.008450000000000001 0 0
 0.14 0.3698 0.6204000000000001 0.009800000000000001 0 0
 0.15 0.36125 0.6274999999999999 0.01125 0 0
 0.16 0.3527999999999999 0.6344 0.0128 0 0
 0.17 0.34445 0.6411 0.01445 0 0
 0.18 0.3362000000000001 0.6476 0.0162 0 0
 0.19 0.3280500000000001 0.6539 0.01805 0 0
 0.2 0.3200000000000001 0.66 0.02 0 0
 0.21 0.31205 0.6658999999999999 0.02205 0 0
 0.22 0.3042 0.6716 0.0242 0 0
 0.23 0.29645 0.6771 0.02645 0 0
 0.24 0.2888 0.6824 0.0288 0 0
 0.25 0.28125 0.6875 0.03125 0 0
 0.26 0.2738 0.6924 0.0338 0 0
 0.27 0.26645 0.6971000000000001 0.03645 0 0
 0.28 0.2592 0.7016 0.03920000000000001 0 0
 0.29 0.25205 0.7059 0.04205 0 0
 0.3 0.245 0.71 0.045 0 0
 0.31 0.23805 0.7139 0.04805 0 0
 0.32 0.2312 0.7176 0.0512 0 0
 0.33 0.22445 0.7211 0.05445000000000001 0 0
 0.34 0.2177999999999999 0.7243999999999999 0.05780000000000001 0 0
 0.35 0.2112499999999999 0.7275 0.06125000000000001 0 0
 0.36 0.2048 0.7303999999999999 0.0648 0 0
 0.37 0.19845 0.7331 0.06845 0 0
 0.38 0.1922 0.7356 0.0722 0 0
 0.39 0.18605 0.7379 0.07605000000000001 0 0
 0.4 0.18 0.74 0.08000000000000002 0 0
 0.41 0.17405 0.7419 0.08405000000000001 0 0
 0.42 0.1682 0.7436 0.08819999999999999 0 0
 0.43 0.16245 0.7451 0.09244999999999999 0 0
 0.44 0.1568 0.7464000000000001 0.0968 0 0
 0.45 0.15125 0.7475000000000001 0.10125 0 0
 0.46 0.1458 0.7484000000000001 0.1058 0 0
 0.47 0.14045 0.7491 0.11045 0 0
 0.48 0.1352 0.7496 0.1152 0 0
 0.49 0.13005 0.7499 0.12005 0 0
 0.5 0.125 0.75 0.125 0 0
 0.51 0.12005 0.7499 0.13005 0 0
 0.52 0.1152 0.7496 0.1352 0 0
 0.53 0.11045 0.7491 0.14045 0 0
 0.54 0.1058 0.7484 0.1458 0 0
 0.55 0.10125 0.7475000000000001 0.15125 0 0
 0.5600000000000001 0.09679999999999998 0.7464 0.1568 0 0
 0.5700000000000001 0.09244999999999998 0.7451 0.16245 0 0
 0.58 0.08820000000000001 0.7436 0.1682 0 0
 0.59 0.08405000000000001 0.7419 0.17405 0 0
 0.6 0.08000000000000002 0.74 0.18 0 0
 0.61 0.07605000000000001 0.7379 0.18605 0 0
 0.62 0.0722 0.7356 0.1922 0 0
 0.63 0.06845 0.7331 0.19845 0 0
 0.64 0.0648 0.7303999999999999 0.2048 0 0
 0.65 0.06124999999999999 0.7275 0.21125 0 0
 0.66 0.05779999999999999 0.7243999999999999 0.2178 0 0
 0.67 0.05444999999999998 0.7211 0.22445 0 0
 0.68 0.05119999999999998 0.7176 0.2312 0 0
 0.6900000000000001 0.04804999999999998 0.7139 0.23805 0 0
 0.7000000000000001 0.04499999999999998 0.71 0.2450000000000001 0 0
 0.71 0.04205000000000001 0.7059 0.25205 0 0
 0.72 0.03920000000000001 0.7016 0.2592 0 0
 0.73 0.03645 0.6971000000000001 0.26645 0 0
 0.74 0.0338 0.6924 0.2738 0 0
 0.75 0.03125 0.6875 0.28125 0 0
 0.76 0.0288 0.6824 0.2888 0 0
 0.77 0.02644999999999999 0.6771 0.29645 0 0
 0.78 0.0242 0.6716 0.3042 0 0
 0.79 0.02204999999999999 0.6658999999999999 0.31205 0 0
 0.8 0.01999999999999999 0.6599999999999999 0.3200000000000001 0 0
 0.8100000000000001 0.01804999999999999 0.6538999999999999 0.3280500000000001 0 0
 0.8200000000000001 0.01619999999999999 0.6476 0.3362000000000001 0 0
 0.8300000000000001 0.01444999999999999 0.6411 0.34445 0 0
 0.84 0.01280000000000001 0.6344000000000001 0.3527999999999999 0 0
 0.85 0.01125 0.6274999999999999 0.36125 0 0
 0.86 0.009800000000000001 0.6204000000000001 0.3698 0 0
 0.87 0.008450000000000001 0.6131 0.37845 0 0
 0.88 0.0072 0.6056 0.3872 0 0
 0.89 0.006049999999999999 0.5979 0.39605 0 0
 0.9 0.004999999999999998 0.59 0.405 0 0
 0.91 0.004049999999999997 0.5819 0.41405 0 0
 0.92 0.003199999999999997 0.5736 0.4232 0 0
 0.93 0.002449999999999996 0.5650999999999999 0.4324500000000001 0 0
 0.9400000000000001 0.001799999999999996 0.5564 0.4418000000000001 0 0
 0.9500000000000001 0.001249999999999997 0.5475 0.45125 0 0
 0.96 0.0008000000000000014 0.5384 0.4608 0 0
 0.97 0.0004500000000000008 0.5291 0.47045 0 0
 0.98 0.0002000000000000004 0.5196000000000001 0.4802 0 0
 0.99 5.000000000000009e-05 0.5099 0.49005 0 0
 1 0 0.5 0.5 0 0
 1.01 0 0.49005 0.5099 5e-05 0
 1.02 0 0.4802 0.5196 0.0002 0
 1.03 0 0.47045 0.5291 0.00045 0
 1.04 0 0.4608 0.5384 0.0008 0
 1.05 0 0.45125 0.5475 0.00125 0
 1.06 0 0.4418 0.5564 0.0018 0
 1.07 0 0.4324499999999999 0.5651 0.00245 0
 1.08 0 0.4232 0.5736 0.0032 0
 1.09 0 0.41405 0.5819 0.00405 0
 1.1 0 0.405 0.59 0.005000000000000001 0
 1.11 0 0.39605 0.5979 0.00605 0
 1.12 0 0.3872 0.6056 0.0072 0
 1.13 0 0.37845 0.6131 0.008450000000000001 0
 1.14 0 0.3698 0.6204000000000001 0.009800000000000001 0
 1.15 0 0.36125 0.6274999999999999 0.01125 0
 1.16 0 0.3527999999999999 0.6344 0.0128 0
 1.17 0 0.34445 0.6411 0.01445 0
 1.18 0 0.3362000000000001 0.6476 0.0162 0
 1.19 0 0.3280500000000001 0.6539 0.01805 0
 1.2 0 0.3200000000000001 0.66 0.02 0
 1.21 0 0.31205 0.6658999999999999 0.02205 0
 1.22 0 0.3042 0.6716 0.0242 0
 1.23 0 0.29645 0.6771 0.02645 0
 1.24 0 0.2888 0.6824 0.0288 0
 1.25 0 0.28125 0.6875 0.03125 0
 1.26 0 0.2738 0.6924 0.0338 0
 1.27 0 0.26645 0.6971000000000001 0.03645 0
 1.28 0 0.2592 0.7016 0.03920000000000001 0
 1.29 0 0.25205 0.7059 0.04205 0
 1.3 0 0.245 0.71 0.045 0
 1.31 0 0.23805 0.7139 0.04805 0
 1.32 0 0.2312 0.7176 0.0512 0
 1.33 0 0.22445 0.7211 0.05445000000000001 0
 1.34 0 0.2177999999999999 0.7243999999999999 0.05780000000000001 0
 1.35 0 0.2112499999999999 0.7275 0.06125000000000001 0
 1.36 0 0.2048 0.7303999999999999 0.0648 0
 1.37 0 0.19845 0.7331 0.06845 0
 1.38 0 0.1922 0.7356 0.0722 0
 1.39 0 0.18605 0.7379 0.07605000000000001 0
 1.4 0 0.18 0.74 0.08000000000000002 0
 1.41 0 0.17405 0.7419 0.08405000000000001 0
 1.42 0 0.1682 0.7436 0.08819999999999999 0
 1.43 0 0.16245 0.7451 0.09244999999999999 0
 1.44 0 0.1568 0.7464000000000001 0.0968 0
 1.45 0 0.15125 0.7475000000000001 0.10125 0
 1.46 0 0.1458 0.7484000000000001 0.1058 0
 1.47 0 0.14045 0.7491 0.11045 0
 1.48 0 0.1352 0.7496 0.1152 0
 1.49 0 0.13005 0.7499 0.12005 0
 1.5 0 0.125 0.75 0.125 0
 1.51 0 0.12005 0.7499 0.13005 0
 1.52 0 0.1152 0.7496 0.1352 0
 1.53 0 0.11045 0.7491 0.14045 0
 1.54 0 0.1058 0.7484 0.1458 0
 1.55 0 0.10125 0.7475000000000001 0.15125 0
 1.56 0 0.09679999999999998 0.7464 0.1568 0
 1.57 0 0.09244999999999998 0.7451 0.16245 0
 1.58 0 0.08820000000000001 0.7436 0.1682 0
 1.59 0 0.08405000000000001 0.7419 0.17405 0
 1.6 0 0.08000000000000002 0.74 0.18 0
 1.61 0 0.07605000000000001 0.7379 0.18605 0
 1.62 0 0.0722 0.7356 0.1922 0
 1.63 0 0.06845 0.7331 0.19845 0
 1.64 0 0.0648 0.7303999999999999 0.2048 0
 1.65 0 0.06124999999999999 0.7275 0.21125 0
 1.66 0 0.05779999999999999 0.7243999999999999 0.2178 0
 1.67 0 0.05444999999999998 0.7211 0.22445 0
 1.68 0 0.05119999999999998 0.7176 0.2312 0
 1.69 0 0.04804999999999998 0.7139 0.23805 0
 1.7 0 0.04499999999999998 0.71 0.2450000000000001 0
 1.71 0 0.04205000000000001 0.7059 0.25205 0
 1.72 0 0.03920000000000001 0.7016 0.2592 0
 1.73 0 0.03645 0.6971000000000001 0.26645 0
 1.74 0 0.0338 0.6924 0.2738 0
 1.75 0 0.03125 0.6875 0.28125 0
 1.76 0 0.0288 0.6824 0.2888 0
 1.77 0 0.02644999999999999 0.6771 0.29645 0
 1.78 0 0.0242 0.6716 0.3042 0
 1.79 0 0.02204999999999999 0.6658999999999999 0.31205 0
 1.8 0 0.01999999999999999 0.6599999999999999 0.3200000000000001 0
 1.81 0 0.01804999999999999 0.6538999999999999 0.3280500000000001 0
 1.82 0 0.01619999999999999 0.6476 0.3362000000000001 0
 1.83 0 0.01444999999999999 0.6411 0.34445 0
 1.84 0 0.01280000000000001 0.6344000000000001 0.3527999999999999 0
 1.85 0 0.01125 0.6274999999999999 0.36125 0
 1.86 0 0.009800000000000001 0.6204000000000001 0.3698 0
 1.87 0 0.008450000000000001 0.6131 0.37845 0
 1.88 0 0.0072 0.6056 0.3872 0
 1.89 0 0.006049999999999999 0.5979 0.39605 0
 1.9 0 0.004999999999999998 0.59 0.405 0
 1.91 0 0.004049999999999997 0.5819 0.41405 0
 1.92 0 0.003199999999999997 0.5736 0.4232 0
 1.93 0 0.002449999999999996 0.5650999999999999 0.4324500000000001 0
 1.94 0 0.001799999999999996 0.5564 0.4418000000000001 0
 1.95 0 0.001249999999999997 0.5475 0.45125 0
 1.96 0 0.0008000000000000014 0.5384 0.4608 0
 1.97 0 0.0004500000000000008 0.5291 0.47045 0
 1.98 0 0.0002000000000000004 0.5196000000000001 0.4802 0
 1.99 0 5.000000000000009e-05 0.5099 0.49005 0
 2 0 0 0.5 0.5 0
 2.01 0 0 0.49005 0.5099 5e-05
 2.02 0 0 0.4802 0.5196 0.0002
 2.03 0 0 0.47045 0.5291 0.00045
 2.04 0 0 0.4608 0.5384 0.0008
 2.05 0 0 0.45125 0.5475 0.00125
 2.06 0 0 0.4418 0.5564 0.0018
 2.07 0 0 0.4324499999999999 0.5651 0.00245
 2.08 0 0 0.4232 0.5736 0.0032
 2.09 0 0 0.41405 0.5819 0.00405
 2.1 0 0 0.405 0.59 0.005000000000000001
 2.11 0 0 0.39605 0.5979 0.00605
 2.12 0 0 0.3872 0.6056 0.0072
 2.13 0 0 0.37845 0.6131 0.008450000000000001
 2.14 0 0 0.3698 0.6204000000000001 0.009800000000000001
 2.15 0 0 0.36125 0.6274999999999999 0.01125
 2.16 0 0 0.3527999999999999 0.6344 0.0128
 2.17 0 0 0.34445 0.6411 0.01445
 2.18 0 0 0.3362000000000001 0.6476 0.0162
 2.19 0 0 0.3280500000000001 0.6539 0.01805
 2.2 0 0 0.3200000000000001 0.66 0.02
 2.21 0 0 0.31205 0.6658999999999999 0.02205
 2.22 0 0 0.3042 0.6716 0.0242
 2.23 0 0 0.29645 0.6771 0.02645
 2.24 0 0 0.2888 0.6824 0.0288
 2.25 0 0 0.28125 0.6875 0.03125
 2.26 0 0 0.2738 0.6924 0.0338
 2.27 0 0 0.26645 0.6971000000000001 0.03645
 2.28 0 0 0.2592 0.7016 0.03920000000000001
 2.29 0 0 0.25205 0.7059 0.04205
 2.3 0 0 0.245 0.71 0.045
 2.31 0 0 0.23805 0.7139 0.04805
 2.32 0 0 0.2312 0.7176 0.0512
 2.33 0 0 0.22445 0.7211 0.05445000000000001
 2.34 0 0 0.2177999999999999 0.7243999999999999 0.05780000000000001
 2.35 0 0 0.2112499999999999 0.7275 0.06125000000000001
 2.36 0 0 0.2048 0.7303999999999999 0.0648
 2.37 0 0 0.19845 0.7331 0.06845
 2.38 0 0 0.1922 0.7356 0.0722
 2.39 0 0 0.18605 0.7379 0.07605000000000001
 2.4 0 0 0.18 0.74 0.08000000000000002
 2.41 0 0 0.17405 0.7419 0.08405000000000001
 2.42 0 0 0.1682 0.7436 0.08819999999999999
 2.43 0 0 0.16245 0.7451 0.09244999999999999
 2.44 0 0 0.1568 0.7464000000000001 0.0968
 2.45 0 0 0.15125 0.7475000000000001 0.10125
 2.46 0 0 0.1458 0.7484000000000001 0.1058
 2.47 0 0 0.14045 0.7491 0.11045
 2.48 0 0 0.1352 0.7496 0.1152
 2.49 0 0 0.13005 0.7499 0.12005
 2.5 0 0 0.125 0.75 0.125
 2.51 0 0 0.12005 0.7499 0.13005
 2.52 0 0 0.1152 0.7496 0.1352
 2.53 0 0 0.11045 0.7491 0.14045
 2.54 0 0 0.1058 0.7484 0.1458
 2.55 0 0 0.10125 0.7475000000000001 0.15125
 2.56 0 0 0.09679999999999998 0.7464 0.1568
 2.57 0 0 0.09244999999999998 0.7451 0.16245
 2.58 0 0 0.08820000000000001 0.7436 0.1682
 2.59 0 0 0.08405000000000001 0.7419 0.17405
 2.6 0 0 0.08000000000000002 0.74 0.18
 2.61 0 0 0.07605000000000001 0.7379 0.18605
 2.62 0 0 0.0722 0.7356 0.1922
 2.63 0 0 0.06845 0.7331 0.19845
 2.64 0 0 0.0648 0.7303999999999999 0.2048
 2.65 0 0 0.06124999999999999 0.7275 0.21125
 2.66 0 0 0.05779999999999999 0.7243999999999999 0.2178
 2.67 0 0 0.05444999999999998 0.7211 0.22445
 2.68 0 0 0.05119999999999998 0.7176 0.2312
 2.69 0 0 0.04804999999999998 0.7139 0.23805
 2.7 0 0 0.04499999999999998 0.71 0.2450000000000001
 2.71 0 0 0.04205000000000001 0.7059 0.25205
 2.72 0 0 0.03920000000000001 0.7016 0.2592
 2.73 0 0 0.03645 0.6971000000000001 0.26645
 2.74 0 0 0.0338 0.6924 0.2738
 2.75 0 0 0.03125 0.6875 0.28125
 2.76 0 0 0.0288 0.6824 0.2888
 2.77 0 0 0.02644999999999999 0.6771 0.29645
 2.78 0 0 0.0242 0.6716 0.3042
 2.79 0 0 0.02204999999999999 0.6658999999999999 0.31205
 2.8 0 0 0.01999999999999999 0.6599999999999999 0.3200000000000001
 2.81 0 0 0.01804999999999999 0.6538999999999999 0.3280500000000001
 2.82 0 0 0.01619999999999999 0.6476 0.3362000000000001
 2.83 0 0 0.01444999999999999 0.6411 0.34445
 2.84 0 0 0.01280000000000001 0.6344000000000001 0.3527999999999999
 2.85 0 0 0.01125 0.6274999999999999 0.36125
 2.86 0 0 0.009800000000000001 0.6204000000000001 0.3698
 2.87 0 0 0.008450000000000001 0.6131 0.37845
 2.88 0 0 0.0072 0.6056 0.3872
 2.89 0 0 0.006049999999999999 0.5979 0.39605
 2.9 0 0 0.004999999999999998 0.59 0.405
 2.91 0 0 0.004049999999999997 0.5819 0.41405
 2.92 0 0 0.003199999999999997 0.5736 0.4232
 2.93 0 0 0.002449999999999996 0.5650999999999999 0.4324500000000001
 2.94 0 0 0.001799999999999996 0.5564 0.4418000000000001
 2.95 0 0 0.001249999999999997 0.5475 0.45125
 2.96 0 0 0.0008000000000000014 0.5384 0.4608
 2.97 0 0 0.0004500000000000008 0.5291 0.47045
 2.98 0 0 0.0002000000000000004 0.5196000000000001 0.4802
 2.99 0 0 5.000000000000009e-05 0.5099 0.49005
 3 0 0 0 0.5 0.5




==> figs_bw/quad.dat <==
   0.00000   1.00000   0.00000  -0.00000   0.00000   0.00000
   0.01000   0.97020   0.03960  -0.00980   0.00000   0.00000
   0.02000   0.94080   0.07840  -0.01920   0.00000   0.00000
   0.03000   0.91180   0.11640  -0.02820   0.00000   0.00000
   0.04000   0.88320   0.15360  -0.03680   0.00000   0.00000
   0.05000   0.85500   0.19000  -0.04500   0.00000   0.00000
   0.06000   0.82720   0.22560  -0.05280   0.00000   0.00000
   0.07000   0.79980   0.26040  -0.06020   0.00000   0.00000
   0.08000   0.77280   0.29440  -0.06720   0.00000   0.00000
   0.09000   0.74620   0.32760  -0.07380   0.00000   0.00000
   0.10000   0.72000   0.36000  -0.08000   0.00000   0.00000
   0.11000   0.69420   0.39160  -0.08580   0.00000   0.00000
   0.12000   0.66880   0.42240  -0.09120   0.00000   0.00000
   0.13000   0.64380   0.45240  -0.09620   0.00000   0.00000
   0.14000   0.61920   0.48160  -0.10080   0.00000   0.00000
   0.15000   0.59500   0.51000  -0.10500   0.00000   0.00000
   0.16000   0.57120   0.53760  -0.10880   0.00000   0.00000
   0.17000   0.54780   0.56440  -0.11220   0.00000   0.00000
   0.18000   0.52480   0.59040  -0.11520   0.00000   0.00000
   0.19000   0.50220   0.61560  -0.11780   0.00000   0.00000
   0.20000   0.48000   0.64000  -0.12000   0.00000   0.00000
   0.21000   0.45820   0.66360  -0.12180   0.00000   0.00000
   0.22000   0.43680   0.68640  -0.12320   0.00000   0.00000
   0.23000   0.41580   0.70840  -0.12420   0.00000   0.00000
   0.24000   0.39520   0.72960  -0.12480   0.00000   0.00000
   0.25000   0.37500   0.75000  -0.12500   0.00000   0.00000
   0.26000   0.35520   0.76960  -0.12480   0.00000   0.00000
   0.27000   0.33580   0.78840  -0.12420   0.00000   0.00000
   0.28000   0.31680   0.80640  -0.12320   0.00000   0.00000
   0.29000   0.29820   0.82360  -0.12180   0.00000   0.00000
   0.30000   0.28000   0.84000  -0.12000   0.00000   0.00000
   0.31000   0.26220   0.85560  -0.11780   0.00000   0.00000
   0.32000   0.24480   0.87040  -0.11520   0.00000   0.00000
   0.33000   0.22780   0.88440  -0.11220   0.00000   0.00000
   0.34000   0.21120   0.89760  -0.10880   0.00000   0.00000
   0.35000   0.19500   0.91000  -0.10500   0.00000   0.00000
   0.36000   0.17920   0.92160  -0.10080   0.00000   0.00000
   0.37000   0.16380   0.93240  -0.09620   0.00000   0.00000
   0.38000   0.14880   0.94240  -0.09120   0.00000   0.00000
   0.39000   0.13420   0.95160  -0.08580   0.00000   0.00000
   0.40000   0.12000   0.96000  -0.08000   0.00000   0.00000
   0.41000   0.10620   0.96760  -0.07380   0.00000   0.00000
   0.42000   0.09280   0.97440  -0.06720   0.00000   0.00000
   0.43000   0.07980   0.98040  -0.06020   0.00000   0.00000
   0.44000   0.06720   0.98560  -0.05280   0.00000   0.00000
   0.45000   0.05500   0.99000  -0.04500   0.00000   0.00000
   0.46000   0.04320   0.99360  -0.03680   0.00000   0.00000
   0.47000   0.03180   0.99640  -0.02820   0.00000   0.00000
   0.48000   0.02080   0.99840  -0.01920   0.00000   0.00000
   0.49000   0.01020   0.99960  -0.00980   0.00000   0.00000
   0.50000  -0.00000   1.00000   0.00000   0.00000   0.00000
   0.51000  -0.00980   0.99960   0.01020   0.00000   0.00000
   0.52000  -0.01920   0.99840   0.02080   0.00000   0.00000
   0.53000  -0.02820   0.99640   0.03180   0.00000   0.00000
   0.54000  -0.03680   0.99360   0.04320   0.00000   0.00000
   0.55000  -0.04500   0.99000   0.05500   0.00000   0.00000
   0.56000  -0.05280   0.98560   0.06720   0.00000   0.00000
   0.57000  -0.06020   0.98040   0.07980   0.00000   0.00000
   0.58000  -0.06720   0.97440   0.09280   0.00000   0.00000
   0.59000  -0.07380   0.96760   0.10620   0.00000   0.00000
   0.60000  -0.08000   0.96000   0.12000   0.00000   0.00000
   0.61000  -0.08580   0.95160   0.13420   0.00000   0.00000
   0.62000  -0.09120   0.94240   0.14880   0.00000   0.00000
   0.63000  -0.09620   0.93240   0.16380   0.00000   0.00000
   0.64000  -0.10080   0.92160   0.17920   0.00000   0.00000
   0.65000  -0.10500   0.91000   0.19500   0.00000   0.00000
   0.66000  -0.10880   0.89760   0.21120   0.00000   0.00000
   0.67000  -0.11220   0.88440   0.22780   0.00000   0.00000
   0.68000  -0.11520   0.87040   0.24480   0.00000   0.00000
   0.69000  -0.11780   0.85560   0.26220   0.00000   0.00000
   0.70000  -0.12000   0.84000   0.28000   0.00000   0.00000
   0.71000  -0.12180   0.82360   0.29820   0.00000   0.00000
   0.72000  -0.12320   0.80640   0.31680   0.00000   0.00000
   0.73000  -0.12420   0.78840   0.33580   0.00000   0.00000
   0.74000  -0.12480   0.76960   0.35520   0.00000   0.00000
   0.75000  -0.12500   0.75000   0.37500   0.00000   0.00000
   0.76000  -0.12480   0.72960   0.39520   0.00000   0.00000
   0.77000  -0.12420   0.70840   0.41580   0.00000   0.00000
   0.78000  -0.12320   0.68640   0.43680   0.00000   0.00000
   0.79000  -0.12180   0.66360   0.45820   0.00000   0.00000
   0.80000  -0.12000   0.64000   0.48000   0.00000   0.00000
   0.81000  -0.11780   0.61560   0.50220   0.00000   0.00000
   0.82000  -0.11520   0.59040   0.52480   0.00000   0.00000
   0.83000  -0.11220   0.56440   0.54780   0.00000   0.00000
   0.84000  -0.10880   0.53760   0.57120   0.00000   0.00000
   0.85000  -0.10500   0.51000   0.59500   0.00000   0.00000
   0.86000  -0.10080   0.48160   0.61920   0.00000   0.00000
   0.87000  -0.09620   0.45240   0.64380   0.00000   0.00000
   0.88000  -0.09120   0.42240   0.66880   0.00000   0.00000
   0.89000  -0.08580   0.39160   0.69420   0.00000   0.00000
   0.90000  -0.08000   0.36000   0.72000   0.00000   0.00000
   0.91000  -0.07380   0.32760   0.74620   0.00000   0.00000
   0.92000  -0.06720   0.29440   0.77280   0.00000   0.00000
   0.93000  -0.06020   0.26040   0.79980   0.00000   0.00000
   0.94000  -0.05280   0.22560   0.82720   0.00000   0.00000
   0.95000  -0.04500   0.19000   0.85500   0.00000   0.00000
   0.96000  -0.03680   0.15360   0.88320   0.00000   0.00000
   0.97000  -0.02820   0.11640   0.91180   0.00000   0.00000
   0.98000  -0.01920   0.07840   0.94080   0.00000   0.00000
   0.99000  -0.00980   0.03960   0.97020   0.00000   0.00000
   1.00000   0.00000  -0.00000   1.00000   0.00000   0.00000
   1.01000   0.00000   0.00000   0.97020   0.03960  -0.00980
   1.02000   0.00000   0.00000   0.94080   0.07840  -0.01920
   1.03000   0.00000   0.00000   0.91180   0.11640  -0.02820
   1.04000   0.00000   0.00000   0.88320   0.15360  -0.03680
   1.05000   0.00000   0.00000   0.85500   0.19000  -0.04500
   1.06000   0.00000   0.00000   0.82720   0.22560  -0.05280
   1.07000   0.00000   0.00000   0.79980   0.26040  -0.06020
   1.08000   0.00000   0.00000   0.77280   0.29440  -0.06720
   1.09000   0.00000   0.00000   0.74620   0.32760  -0.07380
   1.10000   0.00000   0.00000   0.72000   0.36000  -0.08000
   1.11000   0.00000   0.00000   0.69420   0.39160  -0.08580
   1.12000   0.00000   0.00000   0.66880   0.42240  -0.09120
   1.13000   0.00000   0.00000   0.64380   0.45240  -0.09620
   1.14000   0.00000   0.00000   0.61920   0.48160  -0.10080
   1.15000   0.00000   0.00000   0.59500   0.51000  -0.10500
   1.16000   0.00000   0.00000   0.57120   0.53760  -0.10880
   1.17000   0.00000   0.00000   0.54780   0.56440  -0.11220
   1.18000   0.00000   0.00000   0.52480   0.59040  -0.11520
   1.19000   0.00000   0.00000   0.50220   0.61560  -0.11780
   1.20000   0.00000   0.00000   0.48000   0.64000  -0.12000
   1.21000   0.00000   0.00000   0.45820   0.66360  -0.12180
   1.22000   0.00000   0.00000   0.43680   0.68640  -0.12320
   1.23000   0.00000   0.00000   0.41580   0.70840  -0.12420
   1.24000   0.00000   0.00000   0.39520   0.72960  -0.12480
   1.25000   0.00000   0.00000   0.37500   0.75000  -0.12500
   1.26000   0.00000   0.00000   0.35520   0.76960  -0.12480
   1.27000   0.00000   0.00000   0.33580   0.78840  -0.12420
   1.28000   0.00000   0.00000   0.31680   0.80640  -0.12320
   1.29000   0.00000   0.00000   0.29820   0.82360  -0.12180
   1.30000   0.00000   0.00000   0.28000   0.84000  -0.12000
   1.31000   0.00000   0.00000   0.26220   0.85560  -0.11780
   1.32000   0.00000   0.00000   0.24480   0.87040  -0.11520
   1.33000   0.00000   0.00000   0.22780   0.88440  -0.11220
   1.34000   0.00000   0.00000   0.21120   0.89760  -0.10880
   1.35000   0.00000   0.00000   0.19500   0.91000  -0.10500
   1.36000   0.00000   0.00000   0.17920   0.92160  -0.10080
   1.37000   0.00000   0.00000   0.16380   0.93240  -0.09620
   1.38000   0.00000   0.00000   0.14880   0.94240  -0.09120
   1.39000   0.00000   0.00000   0.13420   0.95160  -0.08580
   1.40000   0.00000   0.00000   0.12000   0.96000  -0.08000
   1.41000   0.00000   0.00000   0.10620   0.96760  -0.07380
   1.42000   0.00000   0.00000   0.09280   0.97440  -0.06720
   1.43000   0.00000   0.00000   0.07980   0.98040  -0.06020
   1.44000   0.00000   0.00000   0.06720   0.98560  -0.05280
   1.45000   0.00000   0.00000   0.05500   0.99000  -0.04500
   1.46000   0.00000   0.00000   0.04320   0.99360  -0.03680
   1.47000   0.00000   0.00000   0.03180   0.99640  -0.02820
   1.48000   0.00000   0.00000   0.02080   0.99840  -0.01920
   1.49000   0.00000   0.00000   0.01020   0.99960  -0.00980
   1.50000   0.00000   0.00000  -0.00000   1.00000   0.00000
   1.51000   0.00000   0.00000  -0.00980   0.99960   0.01020
   1.52000   0.00000   0.00000  -0.01920   0.99840   0.02080
   1.53000   0.00000   0.00000  -0.02820   0.99640   0.03180
   1.54000   0.00000   0.00000  -0.03680   0.99360   0.04320
   1.55000   0.00000   0.00000  -0.04500   0.99000   0.05500
   1.56000   0.00000   0.00000  -0.05280   0.98560   0.06720
   1.57000   0.00000   0.00000  -0.06020   0.98040   0.07980
   1.58000   0.00000   0.00000  -0.06720   0.97440   0.09280
   1.59000   0.00000   0.00000  -0.07380   0.96760   0.10620
   1.60000   0.00000   0.00000  -0.08000   0.96000   0.12000
   1.61000   0.00000   0.00000  -0.08580   0.95160   0.13420
   1.62000   0.00000   0.00000  -0.09120   0.94240   0.14880
   1.63000   0.00000   0.00000  -0.09620   0.93240   0.16380
   1.64000   0.00000   0.00000  -0.10080   0.92160   0.17920
   1.65000   0.00000   0.00000  -0.10500   0.91000   0.19500
   1.66000   0.00000   0.00000  -0.10880   0.89760   0.21120
   1.67000   0.00000   0.00000  -0.11220   0.88440   0.22780
   1.68000   0.00000   0.00000  -0.11520   0.87040   0.24480
   1.69000   0.00000   0.00000  -0.11780   0.85560   0.26220
   1.70000   0.00000   0.00000  -0.12000   0.84000   0.28000
   1.71000   0.00000   0.00000  -0.12180   0.82360   0.29820
   1.72000   0.00000   0.00000  -0.12320   0.80640   0.31680
   1.73000   0.00000   0.00000  -0.12420   0.78840   0.33580
   1.74000   0.00000   0.00000  -0.12480   0.76960   0.35520
   1.75000   0.00000   0.00000  -0.12500   0.75000   0.37500
   1.76000   0.00000   0.00000  -0.12480   0.72960   0.39520
   1.77000   0.00000   0.00000  -0.12420   0.70840   0.41580
   1.78000   0.00000   0.00000  -0.12320   0.68640   0.43680
   1.79000   0.00000   0.00000  -0.12180   0.66360   0.45820
   1.80000   0.00000   0.00000  -0.12000   0.64000   0.48000
   1.81000   0.00000   0.00000  -0.11780   0.61560   0.50220
   1.82000   0.00000   0.00000  -0.11520   0.59040   0.52480
   1.83000   0.00000   0.00000  -0.11220   0.56440   0.54780
   1.84000   0.00000   0.00000  -0.10880   0.53760   0.57120
   1.85000   0.00000   0.00000  -0.10500   0.51000   0.59500
   1.86000   0.00000   0.00000  -0.10080   0.48160   0.61920
   1.87000   0.00000   0.00000  -0.09620   0.45240   0.64380
   1.88000   0.00000   0.00000  -0.09120   0.42240   0.66880
   1.89000   0.00000   0.00000  -0.08580   0.39160   0.69420
   1.90000   0.00000   0.00000  -0.08000   0.36000   0.72000
   1.91000   0.00000   0.00000  -0.07380   0.32760   0.74620
   1.92000   0.00000   0.00000  -0.06720   0.29440   0.77280
   1.93000   0.00000   0.00000  -0.06020   0.26040   0.79980
   1.94000   0.00000   0.00000  -0.05280   0.22560   0.82720
   1.95000   0.00000   0.00000  -0.04500   0.19000   0.85500
   1.96000   0.00000   0.00000  -0.03680   0.15360   0.88320
   1.97000   0.00000   0.00000  -0.02820   0.11640   0.91180
   1.98000   0.00000   0.00000  -0.01920   0.07840   0.94080
   1.99000   0.00000   0.00000  -0.00980   0.03960   0.97020
   2.00000   0.00000   0.00000   0.00000  -0.00000   1.00000
   2.01000   0.00000   0.00000   0.00000   0.00000   0.97020
   2.02000   0.00000   0.00000   0.00000   0.00000   0.94080
   2.03000   0.00000   0.00000   0.00000   0.00000   0.91180
   2.04000   0.00000   0.00000   0.00000   0.00000   0.88320
   2.05000   0.00000   0.00000   0.00000   0.00000   0.85500
   2.06000   0.00000   0.00000   0.00000   0.00000   0.82720
   2.07000   0.00000   0.00000   0.00000   0.00000   0.79980
   2.08000   0.00000   0.00000   0.00000   0.00000   0.77280
   2.09000   0.00000   0.00000   0.00000   0.00000   0.74620
   2.10000   0.00000   0.00000   0.00000   0.00000   0.72000
   2.11000   0.00000   0.00000   0.00000   0.00000   0.69420
   2.12000   0.00000   0.00000   0.00000   0.00000   0.66880
   2.13000   0.00000   0.00000   0.00000   0.00000   0.64380
   2.14000   0.00000   0.00000   0.00000   0.00000   0.61920
   2.15000   0.00000   0.00000   0.00000   0.00000   0.59500
   2.16000   0.00000   0.00000   0.00000   0.00000   0.57120
   2.17000   0.00000   0.00000   0.00000   0.00000   0.54780
   2.18000   0.00000   0.00000   0.00000   0.00000   0.52480
   2.19000   0.00000   0.00000   0.00000   0.00000   0.50220
   2.20000   0.00000   0.00000   0.00000   0.00000   0.48000
   2.21000   0.00000   0.00000   0.00000   0.00000   0.45820
   2.22000   0.00000   0.00000   0.00000   0.00000   0.43680
   2.23000   0.00000   0.00000   0.00000   0.00000   0.41580
   2.24000   0.00000   0.00000   0.00000   0.00000   0.39520
   2.25000   0.00000   0.00000   0.00000   0.00000   0.37500
   2.26000   0.00000   0.00000   0.00000   0.00000   0.35520
   2.27000   0.00000   0.00000   0.00000   0.00000   0.33580
   2.28000   0.00000   0.00000   0.00000   0.00000   0.31680
   2.29000   0.00000   0.00000   0.00000   0.00000   0.29820
   2.30000   0.00000   0.00000   0.00000   0.00000   0.28000
   2.31000   0.00000   0.00000   0.00000   0.00000   0.26220
   2.32000   0.00000   0.00000   0.00000   0.00000   0.24480
   2.33000   0.00000   0.00000   0.00000   0.00000   0.22780
   2.34000   0.00000   0.00000   0.00000   0.00000   0.21120
   2.35000   0.00000   0.00000   0.00000   0.00000   0.19500
   2.36000   0.00000   0.00000   0.00000   0.00000   0.17920
   2.37000   0.00000   0.00000   0.00000   0.00000   0.16380
   2.38000   0.00000   0.00000   0.00000   0.00000   0.14880
   2.39000   0.00000   0.00000   0.00000   0.00000   0.13420
   2.40000   0.00000   0.00000   0.00000   0.00000   0.12000
   2.41000   0.00000   0.00000   0.00000   0.00000   0.10620
   2.42000   0.00000   0.00000   0.00000   0.00000   0.09280
   2.43000   0.00000   0.00000   0.00000   0.00000   0.07980
   2.44000   0.00000   0.00000   0.00000   0.00000   0.06720
   2.45000   0.00000   0.00000   0.00000   0.00000   0.05500
   2.46000   0.00000   0.00000   0.00000   0.00000   0.04320
   2.47000   0.00000   0.00000   0.00000   0.00000   0.03180
   2.48000   0.00000   0.00000   0.00000   0.00000   0.02080
   2.49000   0.00000   0.00000   0.00000   0.00000   0.01020
   2.50000   0.00000   0.00000   0.00000   0.00000  -0.00000
   2.51000   0.00000   0.00000   0.00000   0.00000  -0.00980
   2.52000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.53000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.54000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.55000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.56000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.57000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.58000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.59000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.60000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.61000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.62000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.63000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.64000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.65000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.66000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.67000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.68000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.69000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.70000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.71000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.72000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.73000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.74000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.75000   0.00000   0.00000   0.00000   0.00000  -0.12500
   2.76000   0.00000   0.00000   0.00000   0.00000  -0.12480
   2.77000   0.00000   0.00000   0.00000   0.00000  -0.12420
   2.78000   0.00000   0.00000   0.00000   0.00000  -0.12320
   2.79000   0.00000   0.00000   0.00000   0.00000  -0.12180
   2.80000   0.00000   0.00000   0.00000   0.00000  -0.12000
   2.81000   0.00000   0.00000   0.00000   0.00000  -0.11780
   2.82000   0.00000   0.00000   0.00000   0.00000  -0.11520
   2.83000   0.00000   0.00000   0.00000   0.00000  -0.11220
   2.84000   0.00000   0.00000   0.00000   0.00000  -0.10880
   2.85000   0.00000   0.00000   0.00000   0.00000  -0.10500
   2.86000   0.00000   0.00000   0.00000   0.00000  -0.10080
   2.87000   0.00000   0.00000   0.00000   0.00000  -0.09620
   2.88000   0.00000   0.00000   0.00000   0.00000  -0.09120
   2.89000   0.00000   0.00000   0.00000   0.00000  -0.08580
   2.90000   0.00000   0.00000   0.00000   0.00000  -0.08000
   2.91000   0.00000   0.00000   0.00000   0.00000  -0.07380
   2.92000   0.00000   0.00000   0.00000   0.00000  -0.06720
   2.93000   0.00000   0.00000   0.00000   0.00000  -0.06020
   2.94000   0.00000   0.00000   0.00000   0.00000  -0.05280
   2.95000   0.00000   0.00000   0.00000   0.00000  -0.04500
   2.96000   0.00000   0.00000   0.00000   0.00000  -0.03680
   2.97000   0.00000   0.00000   0.00000   0.00000  -0.02820
   2.98000   0.00000   0.00000   0.00000   0.00000  -0.01920
   2.99000   0.00000   0.00000   0.00000   0.00000  -0.00980
   3.00000   0.00000   0.00000   0.00000   0.00000   0.00000


==> runs/convergence/f2n2.dat <==
0 2  0.800308	0.000786636	7.48253e-05	8.44243e-05	0.000786636	23.8175	0.000414101	23.8187
1 3  0.800308	0.000265963	3.02279e-05	1.6373e-05	0.000265963	9.62176	8.03095e-05	9.6221
2 5  0.800308	6.96841e-06	2.26483e-07	1.43752e-07	6.96841e-06	0.0720914	7.05106e-07	0.0720991
3 9  0.800308	3.16793e-07	2.24758e-09	1.43323e-09	3.16793e-07	0.000715421	7.03001e-09	0.000715745
4 17 0.800308	1.76733e-08	3.18545e-11	2.0882e-11	1.76733e-08	1.01395e-05	1.02426e-10	1.01573e-05
5 33 0.800308	1.04977e-09	1.47994e-13	8.34097e-13	1.04977e-09	4.71077e-08	4.09125e-12	4.81616e-08



==> runs/convergence/f2n2_0.dat <==
0 2  0.800308	0.000366062	3.81313e-05	4.31511e-05	0.000366062	12.1375		0.000211656	12.1381
1 3  0.800308	0.000240264	2.85795e-05	8.2138e-06	0.000240264	9.09707		4.02887e-05	9.09735
2 5  0.800308	4.24892e-07	6.67088e-08	5.63068e-08	4.24892e-07	0.0212339	2.76185e-07	0.0212346
3 9  0.800308	1.53096e-09	2.41708e-10	1.62486e-10	1.53096e-09	7.69376e-05	7.96992e-10	7.69399e-05
4 17 0.800308	1.17516e-11	1.79882e-12	5.53433e-14	1.17516e-11	5.72577e-07	2.71459e-13	5.72589e-07
5 33 0.800308	1.98049e-12	3.13219e-13	2.15904e-13	1.98049e-12	9.96999e-08	1.05901e-12	9.97029e-08



==> runs/convergence/f2n3.dat <==
0 3  0.800308	0.000237169	2.89749e-05	1.06839e-05	0.000237169	9.22292	5.24045e-05	9.22321
1 4  0.800308	2.73488e-05	1.44328e-06	7.12077e-07	2.73488e-05	0.459407	3.49274e-06	0.459438
2 6  0.800308	4.76866e-07	1.81988e-08	5.84836e-09	4.76866e-07	0.00579282	2.86862e-08	0.00579332
3 10 0.800308	4.00925e-09	1.99662e-11	1.13992e-11	4.00925e-09	6.3554e-06	5.59133e-11	6.35947e-06
4 18 0.800308	5.60065e-11	6.50892e-14	8.42733e-14	5.60065e-11	2.07184e-08	4.13361e-13	2.07748e-08
#5 34 0.800308	1.50478e-12	7.0468e-14	3.52656e-14	1.50478e-12	2.24305e-08	1.72978e-13	2.24322e-08




==> runs/convergence/f2n3_0.dat <==
0 3  0.800308	0.000208808	2.5437e-05	6.92432e-06	0.000208808	8.09681		3.39638e-05	8.09705
1 4  0.800308	1.54764e-07	2.43935e-08	6.35268e-07	1.54764e-07	0.00776464	3.11599e-06	0.00776792
2 6  0.800308	9.57351e-08	6.35154e-09	2.2558e-09	9.57351e-08	0.00202174	1.10647e-08	0.00202185
3 10 0.800308	5.48597e-12	2.00146e-13	8.05924e-13	5.48597e-12	6.3708e-08	3.95306e-12	6.37174e-08
4 18 0.800308	1.59441e-13	1.32158e-14	4.77249e-14	1.59441e-13	4.2067e-09	2.34091e-13	4.2071e-09
5 34 0.800308	6.38888e-13	7.23004e-14	3.47583e-14	6.38888e-13	2.30138e-08	1.70489e-13	2.30146e-08



==> runs/convergence/f2p1.dat <==
1 6  0.800308	8.06631e-05	6.30259e-06	4.72723e-06	8.06631e-05	2.00616	2.31871e-05	2.00627
2 12 0.800308	1.36404e-05	4.25516e-07	2.84087e-07	1.36404e-05	0.135445	1.39345e-06	0.13546
3 24 0.800308	2.95722e-06	2.72203e-08	1.76173e-08	2.95722e-06	0.00866443	8.64128e-08	0.00866747
4 48 0.800308	7.10169e-07	1.70549e-09	1.09518e-09	7.10169e-07	0.00054287	5.37187e-09	0.000543586
5 96 0.800308	1.75703e-07	1.04273e-10	6.68283e-11	1.75703e-07	3.31908e-05	3.27793e-10	3.33668e-05



==> runs/convergence/f2p1_0.dat <==
1 6  0.800308	3.73892e-05	5.42386e-06	4.16443e-06	3.73892e-05	1.72646		2.04265e-05	1.72651
2 12 0.800308	2.47224e-06	3.84546e-07	2.57849e-07	2.47224e-06	0.122404	1.26475e-06	0.122408
3 24 0.800308	1.56679e-07	2.47942e-08	1.60635e-08	1.56679e-07	0.00789217	7.87913e-08	0.00789241
4 48 0.800308	9.76645e-09	1.55217e-09	9.96986e-10	9.76645e-09	0.000494067	4.89021e-09	0.000494081
5 96 0.800308	5.94314e-10	9.45419e-11	6.05959e-11	5.94314e-10	3.00934e-05	2.97223e-10	3.00943e-05



==> runs/convergence/f2p2.dat <==
0 3  0.800308	1.59063e-05	7.78867e-07	5.38942e-07	1.59063e-05	0.247919	2.64351e-06	0.247938
1 6  0.800308	9.12837e-07	8.69207e-09	8.13679e-09	9.12837e-07	0.00276675	3.9911e-08	0.0027677
2 12 0.800308	5.66961e-08	1.67833e-10	1.39644e-10	5.66961e-08	5.34225e-05	6.84954e-10	5.34798e-05
3 24 0.800308	3.4262e-09	3.08792e-12	2.22127e-12	3.4262e-09	9.8291e-07	1.08953e-11	9.86347e-07
4 48 0.800308	2.0836e-10	8.45671e-14	5.63536e-14	2.0836e-10	2.69184e-08	2.76414e-13	2.7127e-08



==> runs/convergence/f2p2_0.dat <==
0 3  0.800308	6.46536e-06	5.80075e-07	4.11649e-07	6.46536e-06	0.184642	2.01914e-06	0.184651
1 6  0.800308	3.26349e-08	2.23219e-09	3.99937e-09	3.26349e-08	0.000710524	1.96169e-08	0.000710577
2 12 0.800308	4.25515e-10	1.03585e-11	3.87216e-11	4.25515e-10	3.29721e-06	1.89929e-10	3.29782e-06
3 24 0.800308	8.72209e-13	7.41326e-15	2.2686e-13	8.72209e-13	2.3597e-09	1.11275e-12	2.36168e-09
4 48 0.800308	2.07396e-13	3.09001e-14	2.10362e-14	2.07396e-13	9.83573e-09	1.03183e-13	9.83604e-09




==> runs/perConv/f1p1.dat <==
1 6  0.82478241
2 12 0.80608613
3 24 0.79803396
4 48 0.79973649
5 96 0.80016453



==> runs/perConv/f1p2.dat <==
0 3  0.8648908
1 6  0.81261479
2 12 0.80320643
3 24 0.79916912
4 48 0.80002245



==> runs/perConv/f2n2.dat <==
0 2   1.1589157
1 3   0.84267597
2 5   0.83119483
3 9   0.80148862
4 17  0.79775775
5 33  0.79966613



==> runs/perConv/f2p1.dat <==
1 6  0.82478286
2 12 0.80608606
3 24 0.79803282
4 48 0.79973809
5 96 0.80017111



==> runs/perConv/f2p2.dat <==
0 3   0.86489089
1 6   0.8126147
2 12  0.80320606
3 24  0.79916939
4 48  0.80002305



==> runs/perConv/f3p1.dat <==
1 6  1.0508073
2 12 0.91894274
3 24 0.85509883
4 48 0.8290024
5 96 0.81482521


==> runs/perConv/f3p2.dat <==
0 3  0.92772152
1 6  0.83580478
2 12 0.81047955
3 24 0.80080626
4 48 0.79947929


